Generalizing Score-based generative models for Heavy-tailed Distributions

Score-based generative models (SGMs) have achieved remarkable empirical success, motivating their application to a broad range of data distributions. However, extending them to heavy-tailed targets remains a largely open problem. Although dedicated models for heavy-tailed distributions have been proposed, their generative fidelity remains unclear and they lack solid theoretical foundations, leaving important questions open in this regime. In this paper, we address this gap through two theoretical contributions. First, we show that combining early stopping with a suitable initialization is sufficient to extend the diffusion framework to any target distribution; in particular, we establish the well-posedness of the backward process and prove convergence of the approximated diffusion in KL divergence. Second, we derive novel theoretical guarantees for generation with normalizing flows, obtaining convergence results that hold under mild conditions on the flow family and without any assumption on the tail behavior of the target distribution. Building on these results, we propose a unified generative framework for heavy-tailed distributions: a normalizing flow is first trained to capture the tail behavior and is then used as an initialization prior for an SGM, which refines the samples by recovering fine-grained structural details. This design leverages the complementary strengths of the two model classes within a theoretically principled pipeline, overcoming the limitations of existing approaches.

==> csv/flow_for_different_sigma.csv <==
sigma,modality,ref_vs_ref_mean,ref_vs_ref_std,flow_vs_ref_mean,flow_vs_ref_std
2.55969277,dynamic,0.0379157455638051,0.024995753367666514,0.05183871034532785,0.021884313713522306
2.55969277,fix,0.03748338771983981,0.038324877056514516,0.05648255068808794,0.029998712785371213
2.2855577,dynamic,0.030778775084763767,0.010716867374616502,0.0704160664230585,0.029003610117784562
2.2855577,fix,0.04697245564311743,0.03687074698122806,0.058933955058455466,0.021096347251214037
2.02694511,dynamic,0.046220389939844606,0.028666388156828388,0.0651809349656105,0.009450754775619078
2.02694511,fix,0.04925270825624466,0.04135494908950312,0.06953787952661514,0.034393982904178506
1.78385499,dynamic,0.05978888152167201,0.04546953796799651,0.0738448217511177,0.03146897686560051
1.78385499,fix,0.04574969839304686,0.03620821519346838,0.06546763703227043,0.011088665690596666
1.24404052,dynamic,0.058520442247390746,0.02973555135045452,0.0859368983656168,0.04345843309760735
1.24404052,fix,0.08652720749378204,0.06860933583033603,0.11133109331130982,0.03262440172510992
1.05527906,dynamic,0.07186347804963589,0.047275020960061996,0.10478180944919586,0.036689028502873325
1.05527906,fix,0.07076226025819779,0.07249826926066055,0.12932807803153992,0.04320395377051662
0.8012415,dynamic,0.05647175572812557,0.017685896600311415,0.10307862162590027,0.018642373717925154
0.8012415,fix,0.08040252635255456,0.08072138552809303,0.11384035423398017,0.017998932001067242
0.582129509,dynamic,0.10375059265643358,0.08271408991366984,0.12087251543998719,0.0480792276644132
0.582129509,fix,0.07249533478170633,0.04011790404272019,0.16227856576442717,0.03554709103677404
0.397943082,dynamic,0.09843525663018227,0.06251722804082678,0.13503968417644502,0.049897349487944116
0.397943082,fix,0.13148794490844012,0.09868787771419092,0.1264679439365864,0.04430826475301873
0.24868222,dynamic,0.11072968635708094,0.09232590744852828,0.08504745773971081,0.025294002595116483
0.24868222,fix,0.1103767316788435,0.08859980242696859,0.1875946268439293,0.05690171717077028
0.134346923,dynamic,0.11594064924865961,0.1186550755781672,0.13485626988112925,0.03265519449366639
0.134346923,fix,0.14944140389561653,0.09146069598993552,0.14855951257050037,0.06529783451960933
0.0549371894,dynamic,0.110160231590271,0.06782924807173668,0.5076927341520786,0.6505979055869813
0.0549371894,fix,0.13486562594771384,0.07868373851265775,0.162217353284359,0.023904228668624787
0.0104530209,dynamic,0.05900177434086799,0.027859521538323825,0.2029623419046402,0.06062310357122069
0.0104530209,fix,0.05160691421478987,0.028051392496948387,0.1611383818089962,0.053203735339666096
0.0,dynamic,0.11300088502466679,0.08984843310559579,0.9838383495807648,0.3873223266758314
0.0,fix,0.099159025400877,0.07251703978321733,0.6629483938217163,0.9230452600148707


==> csv/kl_results_gmm_dynamic.csv <==
n_train,2.55969277,2.2855577,2.02694511,1.78385499,1.24404052,1.05527906,0.8012415,0.582129509,0.397943082,0.24868222,0.134346923,0.0549371894,0.0104530209,0.0
100,0.00326546304859221,0.0031324997544288635,0.0037536509335041046,0.005488844122737646,0.009562358260154724,0.017027240246534348,0.030474066734313965,0.04428451880812645,0.06825106590986252,0.11268168687820435,0.4392479658126831,1.1449097394943237,1.037439227104187,16.467966079711914
200,0.001956065185368061,0.00418801698833704,0.0026283191982656717,0.005056534428149462,0.00916361715644598,0.0100088557228446,0.022594844922423363,0.019057998433709145,0.02007993683218956,0.09484554082155228,0.23620089888572693,0.7511522173881531,0.7463694214820862,7.821899890899658
300,0.0007017714087851346,0.0010864263167604804,0.0022980854846537113,0.0022503782529383898,0.003598109818994999,0.0068614305928349495,0.009245905093848705,0.01760912872850895,0.02658005617558956,0.05578911304473877,0.18287158012390137,0.6396892070770264,1.0376510620117188,5.119627475738525
400,0.0015288584399968386,0.0018154109129682183,0.0021052020601928234,0.0032303298357874155,0.00615338422358036,0.003572807414457202,0.004545511212199926,0.012655327096581459,0.04079379886388779,0.06960181146860123,0.18768084049224854,0.4390372931957245,0.7387732267379761,2.614424467086792
500,0.0013670922489836812,0.0010150197194889188,0.0019381152233108878,0.0025433057453483343,0.0034014105331152678,0.00596917700022459,0.005494152195751667,0.008620673790574074,0.023007240146398544,0.06780871003866196,0.12428397685289383,0.4037877321243286,0.755054235458374,1.0458792448043823
1000,0.0010041322093456984,0.0002517852990422398,0.000882448279298842,0.0013764689210802317,0.002967566717416048,0.0014883861877024174,0.0015844769077375531,0.003888712264597416,0.008944865316152573,0.025051122531294823,0.08899689465761185,0.36359700560569763,0.7345389127731323,0.24322110414505005
1500,0.00017138950352091342,0.00027023241273127496,0.0007563104736618698,0.0007591746398247778,0.0031463250052183867,0.0020012089516967535,0.0017965496517717838,0.005009201355278492,0.006986968219280243,0.024910934269428253,0.09731291234493256,0.24541924893856049,0.5926824808120728,0.19088676571846008
2000,0.0003088868106715381,0.0005029880558140576,0.0008578769629821181,0.0008077273378148675,0.0009696441702544689,0.0010118826758116484,0.0016883629141375422,0.0026668719947338104,0.010385103523731232,0.018755130469799042,0.07532209903001785,0.15951849520206451,0.6277124285697937,0.08834018558263779
2500,0.0002198354050051421,0.0005754535086452961,0.0006424726452678442,0.0007670009508728981,0.001543216872960329,0.0012026808690279722,0.0024805606808513403,0.0025894439313560724,0.0054029556922614574,0.008538572117686272,0.12343849986791611,0.17849765717983246,0.4731900990009308,0.022032005712389946
3000,0.0002786515688057989,0.0004846886149607599,0.00044400888145901263,0.00027456055977381766,0.0003297208168078214,0.001335127279162407,0.0021396372467279434,0.0029910181183367968,0.004256911110132933,0.018116241320967674,0.032356083393096924,0.11660517752170563,0.3997947573661804,0.05734025686979294
3500,0.00015623321814928204,0.00024340346863027662,0.0003574748698156327,0.0004317854472901672,0.0005281259655021131,0.0011349143460392952,0.0009360648691654205,0.001854947884567082,0.004136862698942423,0.01595897227525711,0.032473526895046234,0.12694339454174042,0.49446260929107666,-0.011699378490447998
4000,0.0001761073071975261,0.0002841435489244759,0.00046716490760445595,0.00045916406088508666,0.0009838039986789227,0.0008712812559679151,0.0013960502110421658,0.001611215528100729,0.0035171937197446823,0.010942826978862286,0.040516991168260574,0.09054183959960938,0.3321419656276703,0.015206276439130306
4500,0.0001866765524027869,0.00015723143587820232,0.00033692363649606705,0.0005579997086897492,0.0004121990641579032,0.00041554795461706817,0.0011886914726346731,0.003550366498529911,0.00594813609495759,0.011072762310504913,0.059447843581438065,0.0987422838807106,0.30774179100990295,-0.017328184098005295
5000,0.00011812551383627579,0.0002950823400169611,0.0003663527895696461,0.0007794468547217548,0.0007835673750378191,0.0016312594525516033,0.0019094066228717566,0.0028995771426707506,0.002732784952968359,0.013332934118807316,0.07194417715072632,0.11206255108118057,0.22215977311134338,0.016554413363337517
5500,0.00017617613775655627,0.0003136741288471967,0.00041578125092200935,0.000220295405597426,0.0008371726726181805,0.0005072045605629683,0.00167358317412436,0.0015506766503676772,0.00742854131385684,0.011358463205397129,0.03743652626872063,0.08223040401935577,0.18195967376232147,-0.003620389848947525
6000,0.00014929866301827133,0.00021226840908639133,0.0002835197083186358,0.00026518155937083066,0.0007603596313856542,0.0007364132325164974,0.0015634933952242136,0.0012232703156769276,0.004763799719512463,0.004946011584252119,0.04696469381451607,0.03164444863796234,0.2274220585823059,-0.012385624460875988
6500,0.00018396449740976095,0.0002962925937026739,0.00044809034443460405,0.000664463615976274,0.0011803355300799012,0.0009357728413306177,0.0013057939941063523,0.0023315020371228456,0.0014795552706345916,0.008511464111506939,0.02248309925198555,0.07300414144992828,0.3383304178714752,-0.051817867904901505
7000,0.00022789010836277157,0.00016406479699071497,0.0003774105862248689,0.0006502817268483341,0.00042307237163186073,0.0006249794969335198,0.0008818674832582474,0.0015032730298116803,0.0014739386970177293,0.009534159675240517,0.0218066219240427,0.04181697592139244,0.12390974909067154,-0.05579157546162605
7500,0.0003052096290048212,0.000343119609169662,0.0004153704212512821,0.0004254742234479636,0.00033794136834330857,0.00034345488529652357,0.0015666007529944181,0.001966632204130292,0.003925618715584278,0.0078107924200594425,0.018294673413038254,0.04930103197693825,0.1444460153579712,-0.058394864201545715
8000,0.0001805904321372509,0.00015952487592585385,0.00038204825250431895,0.0004607313603628427,0.0007777753635309637,0.00045638467418029904,0.0012128523085266352,0.0022192224860191345,0.002473341068252921,0.005524495150893927,0.034688062965869904,0.07520084828138351,0.08439355343580246,-0.08125659078359604
8500,0.00012878852430731058,0.0003174426674377173,0.000382220750907436,0.0002606036141514778,0.000282901746686548,0.0007171726902015507,0.0008308572578243911,0.001186253153719008,0.0019922961946576834,0.009436850436031818,0.021065060049295425,0.03563845902681351,0.04109188914299011,-0.06270257383584976
9500,0.0001157503284048289,0.000171701394720003,0.0002757066104095429,0.00030226961825974286,0.0002133008383680135,0.0005731452256441116,0.0006119413301348686,0.0023475380148738623,0.004363692831248045,0.01240453775972128,0.03820056468248367,0.010246426798403263,0.1660366952419281,-0.03515263646841049
10000,0.0001251267094630748,0.0001753186370478943,0.0002580139844212681,0.0003575854061637074,0.000695056573022157,0.0003882141609210521,0.0008722119964659214,0.0014987600734457374,0.0009331593755632639,0.006400613579899073,0.04073204845190048,0.14196836948394775,0.1404813826084137,-0.046186041086912155


==> csv/kl_results_gmm_fix.csv <==
n_train,2.55969277,2.2855577,2.02694511,1.78385499,1.24404052,1.05527906,0.8012415,0.582129509,0.397943082,0.24868222,0.134346923,0.0549371894,0.0104530209,0.0
100,18.416576385498047,19.334583282470703,77.10551452636719,77.65095520019531,44.56865310668945,63.471923828125,3.3343331813812256,43.84054183959961,12.608302116394043,823.275634765625,19.570335388183594,4.6136250495910645,1.0801247358322144,5.343348026275635
200,6.995702266693115,1.3753859996795654,46.64007568359375,6.178879737854004,1.2162376642227173,37.24991989135742,185.8958282470703,151.917724609375,50.40092086791992,40.3439826965332,14.575470924377441,2.1768429279327393,0.9396291971206665,5.385068893432617
300,2.2585341930389404,5.93330717086792,4.564826488494873,5.190262794494629,14.980694770812988,21.47633171081543,1.2938053607940674,2.8290741443634033,38.45549392700195,8.286520004272461,2.3566699028015137,0.9716287851333618,0.8241885304450989,1.7665760517120361
400,3.8225696086883545,1.4145885705947876,6.4312424659729,19.55941390991211,1.8464351892471313,9.2986421585083,28.098876953125,35.90746307373047,15.614031791687012,11.841477394104004,2.262742042541504,0.7146561145782471,0.8932108283042908,1.6094318628311157
500,4.332536220550537,7.234969615936279,3.2396135330200195,0.7551611661911011,3.258328914642334,11.720046043395996,7.988025665283203,17.728458404541016,2.206590414047241,6.5332350730896,3.3296432495117188,0.6168475151062012,1.0662039518356323,1.9697600603103638
1000,10.998092651367188,1.6010456085205078,1.0966111421585083,1.8732367753982544,1.3571456670761108,0.8773491382598877,3.288945436477661,11.460519790649414,2.976041316986084,2.7076423168182373,0.32128509879112244,0.4753352999687195,0.7881799340248108,0.4088371694087982
1500,0.45912566781044006,0.3220762014389038,0.24325230717658997,0.5082179307937622,0.5683733820915222,0.5318571329116821,0.9878420233726501,0.794713020324707,0.1881849318742752,0.11337151378393173,0.18048427999019623,0.41897377371788025,0.6841002106666565,0.3898722231388092
2000,0.47040456533432007,0.25732284784317017,0.43935370445251465,0.7182120084762573,0.23413264751434326,0.20510199666023254,0.8965864181518555,0.3935151994228363,0.48332375288009644,0.41147446632385254,0.1370687335729599,0.3026314675807953,0.8363437056541443,0.16856983304023743
2500,0.35364359617233276,0.18560732901096344,0.21869425475597382,0.16952405869960785,0.39009889960289,0.6311435103416443,0.24011069536209106,0.19266922771930695,0.8968172073364258,0.09708328545093536,0.220255509018898,0.24279385805130005,0.5544756054878235,0.12995107471942902
3000,0.121855229139328,0.4772737920284271,0.19043482840061188,0.12183427810668945,0.1576254665851593,0.13945400714874268,0.3484431207180023,0.13968820869922638,0.1688317060470581,1.4551218748092651,0.10837136209011078,0.1574946492910385,0.33219191431999207,0.011005094274878502
3500,0.21151424944400787,0.38732221722602844,0.11406922340393066,0.11254709959030151,0.1368488073348999,0.2903915047645569,0.10770322382450104,0.5049441456794739,0.1091177761554718,0.06568891555070877,0.10637452453374863,0.18386739492416382,0.4585859477519989,0.022065822035074234
4000,0.11231844872236252,0.1353086680173874,0.24399594962596893,0.11382697522640228,0.07856038957834244,0.18743695318698883,0.7442842125892639,0.14624781906604767,0.08072087913751602,0.05482479929924011,0.10017627477645874,0.20744358003139496,0.3042496144771576,0.00150360818952322
4500,0.11688438802957535,0.10537407547235489,0.1191444993019104,0.10024441033601761,0.08053655177354813,0.08765176683664322,0.1193753108382225,0.0728195458650589,0.0886244848370552,0.07733682543039322,0.15402422845363617,0.1594519317150116,0.4301609992980957,0.025891004130244255
5000,0.08787140995264053,0.09265083819627762,0.10984142869710922,0.1022556871175766,0.06832998991012573,0.10037000477313995,0.14186608791351318,0.1290443241596222,0.5209617614746094,0.16436760127544403,0.09348107129335403,0.1811010092496872,0.2361944019794464,-0.04547731950879097
5500,0.09997835755348206,0.08562617003917694,0.06469706445932388,0.08080422878265381,0.06414348632097244,0.057927269488573074,0.14860208332538605,0.11218056082725525,0.40692439675331116,0.1780969798564911,0.09357514977455139,0.11116217821836472,0.13931545615196228,0.02465478703379631
6000,0.0766945630311966,0.07610701024532318,0.07986721396446228,0.0808609127998352,0.3448604643344879,0.06861000508069992,0.06736600399017334,0.27907899022102356,0.22800622880458832,0.24585404992103577,0.5594096779823303,0.08330865204334259,0.16490812599658966,-0.020764216780662537
6500,0.08831927180290222,0.05288416147232056,0.0926138386130333,0.08631787449121475,0.06893476098775864,0.06669922173023224,0.07644351571798325,0.06190083175897598,0.16926315426826477,0.14214621484279633,0.058036286383867264,0.10202544182538986,0.25330790877342224,-0.023865407332777977
7000,0.05596039444208145,0.05460355058312416,0.05545975640416145,0.0607798770070076,0.22668154537677765,0.05876773223280907,0.07147607952356339,0.06581906229257584,0.2061031311750412,0.07359906286001205,0.059799183160066605,0.10515977442264557,0.11075830459594727,-0.045005202293395996
7500,0.048912663012742996,0.06130075082182884,0.0614471435546875,0.05609211325645447,0.049469489604234695,0.0499945804476738,0.04295340180397034,0.04139057919383049,0.09230790287256241,0.03515079990029335,0.14929333329200745,0.08491909503936768,0.150853231549263,-0.06138958781957626
8000,0.05474017560482025,0.07575498521327972,0.049986083060503006,0.04591198265552521,0.04640824720263481,0.05384128913283348,0.04225689545273781,0.04104270786046982,0.26148471236228943,0.06012656167149544,0.07168016582727432,0.09865529835224152,0.1323907971382141,-0.07045060396194458
8500,0.04514748975634575,0.04802728816866875,0.05401202663779259,0.06546908617019653,0.45202764868736267,0.036619238555431366,0.06486129760742188,0.0484251007437706,0.050483908504247665,0.3970164954662323,0.04519601911306381,0.06958967447280884,0.12629087269306183,-0.08177582919597626
9500,0.04757482931017876,0.04060845822095871,0.05092250555753708,0.16171187162399292,0.02857821062207222,0.03310446813702583,0.02619273215532303,0.03731346130371094,0.05222533270716667,0.15944929420948029,0.2418491542339325,0.06061669439077377,0.0815146192908287,-0.06854861229658127
10000,0.0694054439663887,0.04515307769179344,0.04017414152622223,0.042154524475336075,0.042456019669771194,0.040210869163274765,0.0764823779463768,0.05866909399628639,0.09716826677322388,0.04063333943486214,0.07972313463687897,0.0813819169998169,0.14863653481006622,0.04391574487090111


==> csv/results_bulk.csv <==
init,mcmc,sigma,mean_msw,std_msw
gaussian,barker,0.8012415,0.06545301005244256,0.01184843017748757
pt,barker,0.8012415,0.014613502845168113,0.0004930026462927739
p_theta,barker,0.8012415,0.01692920085042715,0.0006525809965645232
gaussian,barker,1.05527906,0.032043364085257056,0.004071966678128092
pt,barker,1.05527906,0.014844777528196573,0.000582346275995634
p_theta,barker,1.05527906,0.013374762423336507,0.001114763412797387
gaussian,barker,1.24404052,0.01869701212272048,0.0025545071967997077
pt,barker,1.24404052,0.014794618263840676,0.00035174192948513597
p_theta,barker,1.24404052,0.013443765137344599,0.002073446270025949
gaussian,hmc,0.8012415,0.07198134809732437,0.0006678285922280683
pt,hmc,0.8012415,0.012751663755625486,0.0015246760748615646
p_theta,hmc,0.8012415,0.014850919600576162,0.001370818928963958
gaussian,hmc,1.05527906,0.033270901255309585,0.00621831692790796
pt,hmc,1.05527906,0.013187725841999055,0.0018775007036242264
p_theta,hmc,1.05527906,0.01253348235040903,0.0022149928672032045
gaussian,hmc,1.24404052,0.02246270067989826,0.0007161772150359913
pt,hmc,1.24404052,0.013429840467870236,0.001749349539524397
p_theta,hmc,1.24404052,0.013857600186020136,0.002786487892356658
gaussian,nuts,0.8012415,0.07363602891564369,0.0006864898696821153
pt,nuts,0.8012415,0.012101540528237819,0.0020807183148673445
p_theta,nuts,0.8012415,0.013539188541471958,0.001870585036167648
gaussian,nuts,1.05527906,0.0366996880620718,0.005926807469050854
pt,nuts,1.05527906,0.012285710964351892,0.0033713769181878597
p_theta,nuts,1.05527906,0.01369967982172966,0.0020401353052494357
gaussian,nuts,1.24404052,0.024822439625859262,0.0028116102883876523
pt,nuts,1.24404052,0.011948450841009617,0.003186092537004547
p_theta,nuts,1.24404052,0.011996548855677247,0.003774417988655408
reference,-,-,0.0017337312921881676,0.0007720603180422664


==> csv/results_bulk_flow_flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix.csv <==
source,flow_name,mean_msw,std_msw
flow,flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix,0.015180101525038481,0.0008152924794797363
reference,-,0.0022500546532683075,0.0008802783653745793


==> csv/results_bulk_network.csv <==
init,train_size,sigma,mean_msw,std_msw
gaussian,1000,0.8012415,0.05434648469090462,0.0005763732600796008
pt,1000,0.8012415,0.04493036717176437,0.0012842341106233718
p_theta,1000,0.8012415,0.04229811951518059,0.0016745705686310273
gaussian,1000,1.05527906,0.03947352096438408,0.0014301732574818129
pt,1000,1.05527906,0.04735477678477764,0.0007674226565122167
p_theta,1000,1.05527906,0.04332912378013134,0.001856142365586789
gaussian,1000,1.24404052,0.041391456872224806,0.0015360667161864348
pt,1000,1.24404052,0.05040051229298115,0.0005499884946911528
p_theta,1000,1.24404052,0.0445402842015028,0.001235549473040604
gaussian,10000,0.8012415,0.07408335953950881,0.0006456225296890759
pt,10000,0.8012415,0.010595479980111122,0.0019964314951990175
p_theta,10000,0.8012415,0.01186342816799879,0.0010103647071526617
gaussian,10000,1.05527906,0.03496285323053598,0.008867688412560306
pt,10000,1.05527906,0.011158137861639262,0.002123629285396234
p_theta,10000,1.05527906,0.010583392437547445,0.001620297127445175
gaussian,10000,1.24404052,0.026789939776062966,0.0006387866440497946
pt,10000,1.24404052,0.01143673756159842,0.002279930816140719
p_theta,10000,1.24404052,0.011594940070062875,0.0014439863333305762
gaussian,100000,0.8012415,0.07595176622271538,0.0006762966149296379
pt,100000,0.8012415,0.01250223871320486,0.0029755100612546916
p_theta,100000,0.8012415,0.015503594558686018,0.00271143398147842
gaussian,100000,1.05527906,0.0392102001234889,0.005785795342035857
pt,100000,1.05527906,0.013853678526356817,0.003009917404786474
p_theta,100000,1.05527906,0.015573226567357778,0.0003421179308781395
gaussian,100000,1.24404052,0.026947360299527646,0.002616160879755895
pt,100000,1.24404052,0.012869641883298755,0.0036633688902685236
p_theta,100000,1.24404052,0.01665751114487648,0.0003234920578286719
reference,-,-,0.00173371258424595,0.0007720537543698544


==> csv/results_global_gmm.csv <==
method,init,sigma,mean_msw,std_msw
diffusion_analytic,gaussian,0.8012415,0.16938018351793288,0.013024462877254027
diffusion_analytic,gaussian,1.05527906,0.10501071140170097,0.007047878385339342
diffusion_analytic,gaussian,1.24404052,0.08126366809010506,0.004759214426462764
diffusion_analytic,pt,0.8012415,0.023648622445762157,0.003691116802569279
diffusion_analytic,pt,1.05527906,0.026248527318239213,0.002657052126438656
diffusion_analytic,pt,1.24404052,0.029557442851364614,0.003462157527528996
diffusion_analytic,p_theta,0.8012415,0.026571093872189522,0.003977970591907973
diffusion_analytic,p_theta,1.05527906,0.031230632588267325,0.0033289143768427754
diffusion_analytic,p_theta,1.24404052,0.03364733178168535,0.002627457909339135
flow,-,0.0,0.06649983376264572,0.006908057415926286
reference,-,-,0.001845847989898175,0.0005039627050158237


==> csv/results_logprob.csv <==
modality,stat,100,200,300,400,500,1000,1500,2000,2500,3000,3500,4000,4500,5000,5500,6000,6500,7000,7500,8000,8500,9500,10000,100000
fix,mean,-6.3320286750793455,-6.239191961288452,-4.89791693687439,-4.824709844589234,-4.340593004226685,-3.8955556869506838,-3.6750613927841185,-3.6534298419952393,-3.613639736175537,-3.5913854360580446,-3.579313611984253,-3.5677815675735474,-3.5595501184463503,-3.546935224533081,-3.5419212579727173,-3.5471446752548217,-3.5350552558898927,-3.5409128189086916,-3.5344722986221315,-3.5320839166641234,-3.533817195892334,-3.519517254829407,-3.5219680309295653,-3.48881733417511
fix,std,0.001471467524023875,0.0024508078186260686,0.0009927561153066484,0.000996790127692102,0.0008331476998803828,0.0002634560209362322,0.0003936876425848587,0.000375969184296647,0.0004275457574487684,0.0003216749804323994,0.0005840747791751916,0.0003569808073327246,0.0005053929989045432,0.00023383440328263744,0.0002959278881748811,0.0002709037848423285,0.0003744483857474905,0.00041055889494620487,0.00032172129297942253,0.0002445336771411158,0.0003814328771913044,0.0002940096107372337,0.00033862768306507264,0.0004263972980393635
dynamic,mean,-3.520913314819336,-3.5035781383514406,-3.495108389854431,-3.4950048208236693,-3.493741846084595,-3.4918076753616334,-3.4902651071548463,-3.490014910697937,-3.489708185195923,-3.491282653808594,-3.4884624242782594,-3.4889322996139525,-3.4882413148880005,-3.489259219169617,-3.488609218597412,-3.489505577087402,-3.4887648820877075,-3.4884658336639403,-3.488149333000183,-3.487678790092468,-3.4888046979904175,-3.487335753440857,-3.487608861923218,-3.4858686923980713
dynamic,std,0.0003578359761321453,0.0004366877558553756,0.00029374892107623474,0.0003338264721801741,0.0003773115172013037,0.0002730555734956331,0.0002941618332449656,0.0002767754705593947,0.0002894477356196097,0.00043656399920981336,0.00037938414290444677,0.0002971141310636866,0.0002628987574589401,0.0003892250075066926,0.00016095455160442795,0.0002615956594183705,0.00031980294126706825,0.00010180014347566605,0.0002852796021298866,0.00036393962289818423,0.0004161325976995958,0.0003097096078423406,0.00028011599482450896,0.00022462866793577493


==> csv/results_mcmc_quality_all.txt <==
================================================================================
DENOISER QUALITY COMPARISON: NUTS vs BARKER vs HMC
================================================================================
N_REPEATS=200, DIM=2
Oracle: NUTS with n_mcmc=10000, warmup=1000
Sigmas: [0.01, 0.1, 0.5, 1.0, 1.5, 2.0]
X_T_NORMS: [0.0, 0.1, 1.0, 3.0, 5.0, 7.0, 9.0, 11.0, 13.0, 15.0, 17.0]
Configs tested: [(10000, 1000), (10000, 500), (1000, 200), (1000, 100), (500, 100), (250, 100), (200, 100)]
Denoisers: ['nuts', 'barker', 'hmc']

################################################################################
# SIGMA = 0.01
################################################################################

Oracle (NUTS 10000/1000) computed in 89.2s
      nuts (10000/1000) done in 78.4s
      nuts (10000/500) done in 141.3s
      nuts (1000/200) done in 19.8s
      nuts (1000/100) done in 14.3s
      nuts (500/100) done in 12.6s
      nuts (250/100) done in 11.8s
      nuts (200/100) done in 11.7s
    barker (10000/1000) done in 9.7s
    barker (10000/500) done in 8.5s
    barker (1000/200) done in 6.6s
    barker (1000/100) done in 5.8s
    barker (500/100) done in 5.6s
    barker (250/100) done in 5.7s
    barker (200/100) done in 5.7s
       hmc (10000/1000) done in 9.0s
       hmc (10000/500) done in 7.9s
       hmc (1000/200) done in 5.7s
       hmc (1000/100) done in 5.0s
       hmc (500/100) done in 4.9s
       hmc (250/100) done in 5.0s
       hmc (200/100) done in 4.8s

==========================================================================================
sigma=0.01  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [0.0002, -0.0004]
Oracle noise floor: L2 = 0.000008

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0001     0.0001     0.0003     0.000023
      nuts    10000      500     0.0002     0.0001     0.0004     0.000029
      nuts     1000      200     0.0005     0.0003     0.0014     0.000016
      nuts     1000      100     0.0005     0.0003     0.0012     0.000058
      nuts      500      100     0.0007     0.0004     0.0020     0.000043
      nuts      250      100     0.0010     0.0005     0.0034     0.000135
      nuts      200      100     0.0010     0.0006     0.0031     0.000029

    barker    10000     1000     0.0001     0.0000     0.0001     0.000094
    barker    10000      500     0.0000     0.0000     0.0000     0.000011
    barker     1000      200     0.0000     0.0000     0.0000     0.000011
    barker     1000      100     0.0000     0.0000     0.0000     0.000011
    barker      500      100     0.0000     0.0000     0.0000     0.000011
    barker      250      100     0.0000     0.0000     0.0000     0.000011
    barker      200      100     0.0000     0.0000     0.0000     0.000011

       hmc    10000     1000     0.0001     0.0001     0.0003     0.000005
       hmc    10000      500     0.0001     0.0001     0.0004     0.000022
       hmc     1000      200     0.0004     0.0002     0.0015     0.000035
       hmc     1000      100     0.0006     0.0003     0.0016     0.000034
       hmc      500      100     0.0009     0.0005     0.0028     0.000083
       hmc      250      100     0.0012     0.0007     0.0042     0.000141
       hmc      200      100     0.0012     0.0007     0.0032     0.000020


==========================================================================================
sigma=0.01  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [0.0709, 0.0704]
Oracle noise floor: L2 = 0.000010

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0004     0.000031
      nuts    10000      500     0.0001     0.0001     0.0005     0.000014
      nuts     1000      200     0.0004     0.0002     0.0011     0.000047
      nuts     1000      100     0.0005     0.0003     0.0015     0.000018
      nuts      500      100     0.0007     0.0004     0.0021     0.000064
      nuts      250      100     0.0010     0.0005     0.0024     0.000069
      nuts      200      100     0.0011     0.0006     0.0030     0.000047

    barker    10000     1000     0.0199     0.0013     0.0210     0.019759
    barker    10000      500     0.0000     0.0000     0.0000     0.000005
    barker     1000      200     0.0000     0.0000     0.0000     0.000005
    barker     1000      100     0.0000     0.0000     0.0000     0.000005
    barker      500      100     0.0000     0.0000     0.0000     0.000005
    barker      250      100     0.0000     0.0000     0.0000     0.000005
    barker      200      100     0.0000     0.0000     0.0000     0.000005

       hmc    10000     1000     0.0001     0.0001     0.0004     0.000004
       hmc    10000      500     0.0001     0.0001     0.0004     0.000005
       hmc     1000      200     0.0004     0.0002     0.0013     0.000033
       hmc     1000      100     0.0006     0.0003     0.0018     0.000049
       hmc      500      100     0.0009     0.0005     0.0027     0.000068
       hmc      250      100     0.0011     0.0007     0.0040     0.000095
       hmc      200      100     0.0013     0.0007     0.0044     0.000128


==========================================================================================
sigma=0.01  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.7070, 0.7080]
Oracle noise floor: L2 = 0.000011

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0006     0.000016
      nuts    10000      500     0.0001     0.0001     0.0004     0.000014
      nuts     1000      200     0.0004     0.0002     0.0013     0.000032
      nuts     1000      100     0.0005     0.0003     0.0013     0.000069
      nuts      500      100     0.0007     0.0004     0.0021     0.000120
      nuts      250      100     0.0011     0.0006     0.0035     0.000073
      nuts      200      100     0.0010     0.0005     0.0028     0.000054

    barker    10000     1000     0.0050     0.0028     0.0139     0.000404
    barker    10000      500     0.0000     0.0000     0.0000     0.000016
    barker     1000      200     0.0000     0.0000     0.0000     0.000016
    barker     1000      100     0.0000     0.0000     0.0000     0.000016
    barker      500      100     0.0000     0.0000     0.0000     0.000016
    barker      250      100     0.0000     0.0000     0.0000     0.000016
    barker      200      100     0.0000     0.0000     0.0000     0.000016

       hmc    10000     1000     0.0002     0.0001     0.0005     0.000026
       hmc    10000      500     0.0001     0.0001     0.0003     0.000032
       hmc     1000      200     0.0004     0.0002     0.0011     0.000038
       hmc     1000      100     0.0007     0.0004     0.0025     0.000061
       hmc      500      100     0.0009     0.0005     0.0025     0.000070
       hmc      250      100     0.0011     0.0006     0.0034     0.000036
       hmc      200      100     0.0012     0.0007     0.0032     0.000052


==========================================================================================
sigma=0.01  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [2.1212, 2.1211]
Oracle noise floor: L2 = 0.000030

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0005     0.000005
      nuts    10000      500     0.0001     0.0001     0.0004     0.000046
      nuts     1000      200     0.0005     0.0003     0.0017     0.000061
      nuts     1000      100     0.0005     0.0003     0.0014     0.000056
      nuts      500      100     0.0007     0.0004     0.0021     0.000114
      nuts      250      100     0.0010     0.0005     0.0032     0.000088
      nuts      200      100     0.0011     0.0006     0.0029     0.000048

    barker    10000     1000     0.0058     0.0028     0.0154     0.005622
    barker    10000      500     0.0000     0.0000     0.0000     0.000028
    barker     1000      200     0.0000     0.0000     0.0000     0.000028
    barker     1000      100     0.0000     0.0000     0.0000     0.000028
    barker      500      100     0.0000     0.0000     0.0000     0.000028
    barker      250      100     0.0000     0.0000     0.0000     0.000028
    barker      200      100     0.0000     0.0000     0.0000     0.000028

       hmc    10000     1000     0.0003     0.0002     0.0008     0.000033
       hmc    10000      500     0.0001     0.0001     0.0004     0.000040
       hmc     1000      200     0.0004     0.0002     0.0014     0.000051
       hmc     1000      100     0.0007     0.0004     0.0019     0.000079
       hmc      500      100     0.0008     0.0004     0.0023     0.000061
       hmc      250      100     0.0012     0.0007     0.0040     0.000097
       hmc      200      100     0.0011     0.0007     0.0034     0.000094


==========================================================================================
sigma=0.01  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [3.5354, 3.5355]
Oracle noise floor: L2 = 0.000018

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0006     0.000025
      nuts    10000      500     0.0002     0.0001     0.0004     0.000057
      nuts     1000      200     0.0005     0.0002     0.0012     0.000082
      nuts     1000      100     0.0005     0.0003     0.0016     0.000082
      nuts      500      100     0.0007     0.0003     0.0016     0.000035
      nuts      250      100     0.0009     0.0005     0.0028     0.000026
      nuts      200      100     0.0011     0.0006     0.0032     0.000061

    barker    10000     1000     0.0166     0.0046     0.0323     0.016195
    barker    10000      500     0.0000     0.0000     0.0000     0.000048
    barker     1000      200     0.0000     0.0000     0.0000     0.000048
    barker     1000      100     0.0000     0.0000     0.0000     0.000048
    barker      500      100     0.0000     0.0000     0.0000     0.000048
    barker      250      100     0.0000     0.0000     0.0000     0.000048
    barker      200      100     0.0000     0.0000     0.0000     0.000048

       hmc    10000     1000     0.0003     0.0002     0.0010     0.000072
       hmc    10000      500     0.0001     0.0001     0.0004     0.000057
       hmc     1000      200     0.0004     0.0002     0.0016     0.000026
       hmc     1000      100     0.0006     0.0004     0.0017     0.000067
       hmc      500      100     0.0009     0.0005     0.0027     0.000040
       hmc      250      100     0.0011     0.0006     0.0032     0.000076
       hmc      200      100     0.0013     0.0008     0.0048     0.000170


==========================================================================================
sigma=0.01  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [4.9496, 4.9497]
Oracle noise floor: L2 = 0.000050

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0004     0.000005
      nuts    10000      500     0.0002     0.0001     0.0005     0.000075
      nuts     1000      200     0.0005     0.0003     0.0014     0.000097
      nuts     1000      100     0.0005     0.0003     0.0016     0.000090
      nuts      500      100     0.0007     0.0004     0.0019     0.000059
      nuts      250      100     0.0010     0.0005     0.0028     0.000144
      nuts      200      100     0.0011     0.0005     0.0028     0.000048

    barker    10000     1000     0.0289     0.0063     0.0481     0.028342
    barker    10000      500     0.0001     0.0000     0.0001     0.000071
    barker     1000      200     0.0001     0.0000     0.0001     0.000071
    barker     1000      100     0.0001     0.0000     0.0001     0.000071
    barker      500      100     0.0001     0.0000     0.0001     0.000071
    barker      250      100     0.0001     0.0000     0.0001     0.000071
    barker      200      100     0.0001     0.0000     0.0001     0.000071

       hmc    10000     1000     0.0003     0.0002     0.0009     0.000100
       hmc    10000      500     0.0001     0.0001     0.0004     0.000066
       hmc     1000      200     0.0004     0.0002     0.0010     0.000075
       hmc     1000      100     0.0007     0.0004     0.0022     0.000059
       hmc      500      100     0.0008     0.0005     0.0033     0.000092
       hmc      250      100     0.0011     0.0007     0.0036     0.000070
       hmc      200      100     0.0012     0.0007     0.0034     0.000168


==========================================================================================
sigma=0.01  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [6.3638, 6.3639]
Oracle noise floor: L2 = 0.000006

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0007     0.000005
      nuts    10000      500     0.0002     0.0001     0.0005     0.000089
      nuts     1000      200     0.0005     0.0003     0.0014     0.000109
      nuts     1000      100     0.0005     0.0003     0.0017     0.000116
      nuts      500      100     0.0007     0.0004     0.0021     0.000074
      nuts      250      100     0.0011     0.0006     0.0034     0.000131
      nuts      200      100     0.0011     0.0006     0.0032     0.000092

    barker    10000     1000     0.0512     0.0095     0.0822     0.050497
    barker    10000      500     0.0001     0.0000     0.0001     0.000085
    barker     1000      200     0.0001     0.0000     0.0001     0.000085
    barker     1000      100     0.0001     0.0000     0.0001     0.000085
    barker      500      100     0.0001     0.0000     0.0001     0.000085
    barker      250      100     0.0001     0.0000     0.0001     0.000085
    barker      200      100     0.0001     0.0000     0.0001     0.000085

       hmc    10000     1000     0.0003     0.0002     0.0011     0.000134
       hmc    10000      500     0.0001     0.0001     0.0005     0.000085
       hmc     1000      200     0.0004     0.0003     0.0013     0.000089
       hmc     1000      100     0.0007     0.0004     0.0025     0.000082
       hmc      500      100     0.0008     0.0005     0.0027     0.000043
       hmc      250      100     0.0012     0.0006     0.0038     0.000155
       hmc      200      100     0.0012     0.0007     0.0035     0.000088


==========================================================================================
sigma=0.01  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [7.7780, 7.7781]
Oracle noise floor: L2 = 0.000029

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0006     0.000019
      nuts    10000      500     0.0002     0.0001     0.0004     0.000104
      nuts     1000      200     0.0005     0.0002     0.0011     0.000083
      nuts     1000      100     0.0005     0.0003     0.0014     0.000118
      nuts      500      100     0.0007     0.0004     0.0020     0.000174
      nuts      250      100     0.0009     0.0005     0.0030     0.000036
      nuts      200      100     0.0011     0.0006     0.0033     0.000086

    barker    10000     1000     0.0903     0.0124     0.1239     0.089328
    barker    10000      500     0.0002     0.0008     0.0114     0.000095
    barker     1000      200     0.0001     0.0000     0.0001     0.000103
    barker     1000      100     0.0001     0.0000     0.0001     0.000102
    barker      500      100     0.0001     0.0000     0.0001     0.000102
    barker      250      100     0.0001     0.0000     0.0001     0.000102
    barker      200      100     0.0001     0.0000     0.0001     0.000101

       hmc    10000     1000     0.0004     0.0002     0.0011     0.000150
       hmc    10000      500     0.0002     0.0001     0.0005     0.000106
       hmc     1000      200     0.0004     0.0002     0.0010     0.000096
       hmc     1000      100     0.0007     0.0004     0.0027     0.000055
       hmc      500      100     0.0009     0.0006     0.0029     0.000081
       hmc      250      100     0.0010     0.0006     0.0037     0.000117
       hmc      200      100     0.0014     0.0008     0.0051     0.000227


==========================================================================================
sigma=0.01  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [9.1923, 9.1923]
Oracle noise floor: L2 = 0.000037

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0002     0.0001     0.0008     0.000048
      nuts    10000      500     0.0002     0.0001     0.0005     0.000122
      nuts     1000      200     0.0005     0.0003     0.0014     0.000161
      nuts     1000      100     0.0005     0.0003     0.0018     0.000189
      nuts      500      100     0.0007     0.0004     0.0017     0.000111
      nuts      250      100     0.0010     0.0005     0.0030     0.000188
      nuts      200      100     0.0011     0.0006     0.0031     0.000172

    barker    10000     1000     0.1448     0.0164     0.2036     0.143888
    barker    10000      500     0.0001     0.0000     0.0001     0.000117
    barker     1000      200     0.0001     0.0000     0.0001     0.000117
    barker     1000      100     0.0001     0.0000     0.0001     0.000115
    barker      500      100     0.0001     0.0000     0.0001     0.000115
    barker      250      100     0.0001     0.0000     0.0001     0.000115
    barker      200      100     0.0001     0.0000     0.0001     0.000115

       hmc    10000     1000     0.0004     0.0002     0.0014     0.000180
       hmc    10000      500     0.0002     0.0001     0.0006     0.000128
       hmc     1000      200     0.0004     0.0002     0.0014     0.000106
       hmc     1000      100     0.0007     0.0004     0.0021     0.000148
       hmc      500      100     0.0009     0.0006     0.0038     0.000141
       hmc      250      100     0.0011     0.0007     0.0044     0.000079
       hmc      200      100     0.0013     0.0007     0.0037     0.000066


==========================================================================================
sigma=0.01  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [10.6064, 10.6065]
Oracle noise floor: L2 = 0.000056

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0003     0.0001     0.0008     0.000029
      nuts    10000      500     0.0002     0.0001     0.0006     0.000178
      nuts     1000      200     0.0005     0.0003     0.0013     0.000225
      nuts     1000      100     0.0005     0.0003     0.0016     0.000181
      nuts      500      100     0.0007     0.0004     0.0024     0.000195
      nuts      250      100     0.0010     0.0006     0.0033     0.000195
      nuts      200      100     0.0011     0.0006     0.0029     0.000177

    barker    10000     1000     0.2352     0.0227     0.3119     0.234164
    barker    10000      500     0.0002     0.0000     0.0002     0.000178
    barker     1000      200     0.0002     0.0000     0.0002     0.000178
    barker     1000      100     0.0002     0.0000     0.0002     0.000178
    barker      500      100     0.0002     0.0000     0.0002     0.000178
    barker      250      100     0.0002     0.0000     0.0002     0.000178
    barker      200      100     0.0002     0.0000     0.0002     0.000178

       hmc    10000     1000     0.0005     0.0002     0.0012     0.000248
       hmc    10000      500     0.0002     0.0001     0.0005     0.000188
       hmc     1000      200     0.0004     0.0003     0.0015     0.000174
       hmc     1000      100     0.0006     0.0004     0.0017     0.000201
       hmc      500      100     0.0008     0.0005     0.0024     0.000148
       hmc      250      100     0.0011     0.0007     0.0036     0.000147
       hmc      200      100     0.0012     0.0007     0.0038     0.000192


==========================================================================================
sigma=0.01  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [12.0206, 12.0207]
Oracle noise floor: L2 = 0.000006

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0003     0.0001     0.0007     0.000018
      nuts    10000      500     0.0002     0.0001     0.0005     0.000190
      nuts     1000      200     0.0005     0.0002     0.0011     0.000159
      nuts     1000      100     0.0005     0.0003     0.0016     0.000148
      nuts      500      100     0.0008     0.0004     0.0023     0.000150
      nuts      250      100     0.0010     0.0005     0.0027     0.000194
      nuts      200      100     0.0012     0.0006     0.0028     0.000198

    barker    10000     1000     0.3765     0.0332     0.4612     0.375384
    barker    10000      500     0.0002     0.0000     0.0002     0.000174
    barker     1000      200     0.0002     0.0000     0.0002     0.000174
    barker     1000      100     0.0002     0.0000     0.0002     0.000174
    barker      500      100     0.0002     0.0000     0.0002     0.000174
    barker      250      100     0.0002     0.0000     0.0002     0.000174
    barker      200      100     0.0002     0.0000     0.0002     0.000174

       hmc    10000     1000     0.0005     0.0002     0.0014     0.000260
       hmc    10000      500     0.0002     0.0001     0.0004     0.000170
       hmc     1000      200     0.0004     0.0002     0.0012     0.000165
       hmc     1000      100     0.0007     0.0004     0.0021     0.000211
       hmc      500      100     0.0008     0.0005     0.0027     0.000211
       hmc      250      100     0.0011     0.0007     0.0035     0.000340
       hmc      200      100     0.0012     0.0007     0.0049     0.000154


################################################################################
# SIGMA = 0.1
################################################################################

Oracle (NUTS 10000/1000) computed in 51.2s
      nuts (10000/1000) done in 52.1s
      nuts (10000/500) done in 115.9s
      nuts (1000/200) done in 25.8s
      nuts (1000/100) done in 16.3s
      nuts (500/100) done in 13.3s
      nuts (250/100) done in 11.0s
      nuts (200/100) done in 10.9s
    barker (10000/1000) done in 9.2s
    barker (10000/500) done in 8.6s
    barker (1000/200) done in 6.4s
    barker (1000/100) done in 5.5s
    barker (500/100) done in 5.7s
    barker (250/100) done in 5.7s
    barker (200/100) done in 5.8s
       hmc (10000/1000) done in 8.9s
       hmc (10000/500) done in 7.9s
       hmc (1000/200) done in 5.8s
       hmc (1000/100) done in 5.1s
       hmc (500/100) done in 4.9s
       hmc (250/100) done in 4.9s
       hmc (200/100) done in 4.9s

==========================================================================================
sigma=0.1  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [0.0194, -0.0334]
Oracle noise floor: L2 = 0.000193

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0014     0.0008     0.0041     0.000176
      nuts    10000      500     0.0015     0.0009     0.0049     0.000045
      nuts     1000      200     0.0046     0.0025     0.0127     0.000547
      nuts     1000      100     0.0051     0.0029     0.0141     0.000089
      nuts      500      100     0.0071     0.0035     0.0187     0.000532
      nuts      250      100     0.0102     0.0050     0.0275     0.000084
      nuts      200      100     0.0108     0.0064     0.0313     0.000963

    barker    10000     1000     0.0420     0.0271     0.1138     0.001651
    barker    10000      500     0.0374     0.0249     0.1713     0.001817
    barker     1000      200     0.0253     0.0419     0.2075     0.002091
    barker     1000      100     0.0285     0.0405     0.2052     0.004587
    barker      500      100     0.0199     0.0348     0.1479     0.004893
    barker      250      100     0.0131     0.0303     0.2152     0.003321
    barker      200      100     0.0087     0.0276     0.1782     0.001244

       hmc    10000     1000     0.0012     0.0006     0.0031     0.000241
       hmc    10000      500     0.0013     0.0007     0.0040     0.000189
       hmc     1000      200     0.0039     0.0022     0.0122     0.000392
       hmc     1000      100     0.0053     0.0032     0.0220     0.000354
       hmc      500      100     0.0069     0.0047     0.0267     0.000426
       hmc      250      100     0.0092     0.0058     0.0469     0.001585
       hmc      200      100     0.0099     0.0067     0.0363     0.000710


==========================================================================================
sigma=0.1  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [0.0881, 0.0377]
Oracle noise floor: L2 = 0.000080

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0014     0.0008     0.0040     0.000125
      nuts    10000      500     0.0015     0.0008     0.0050     0.000146
      nuts     1000      200     0.0047     0.0024     0.0137     0.000653
      nuts     1000      100     0.0048     0.0026     0.0137     0.000367
      nuts      500      100     0.0071     0.0041     0.0228     0.000295
      nuts      250      100     0.0096     0.0058     0.0328     0.000748
      nuts      200      100     0.0103     0.0059     0.0319     0.000928

    barker    10000     1000     0.0417     0.0248     0.1433     0.008439
    barker    10000      500     0.0424     0.0274     0.1486     0.003444
    barker     1000      200     0.0263     0.0396     0.1813     0.001693
    barker     1000      100     0.0262     0.0367     0.2107     0.003398
    barker      500      100     0.0181     0.0355     0.1808     0.001090
    barker      250      100     0.0144     0.0343     0.2055     0.001894
    barker      200      100     0.0140     0.0362     0.2648     0.000251

       hmc    10000     1000     0.0012     0.0007     0.0034     0.000063
       hmc    10000      500     0.0013     0.0007     0.0042     0.000256
       hmc     1000      200     0.0040     0.0022     0.0127     0.000354
       hmc     1000      100     0.0047     0.0027     0.0137     0.000283
       hmc      500      100     0.0068     0.0042     0.0224     0.000130
       hmc      250      100     0.0088     0.0053     0.0294     0.000941
       hmc      200      100     0.0094     0.0059     0.0357     0.000356


==========================================================================================
sigma=0.1  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.7093, 0.7852]
Oracle noise floor: L2 = 0.000214

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0015     0.0008     0.0041     0.000193
      nuts    10000      500     0.0015     0.0009     0.0046     0.000168
      nuts     1000      200     0.0048     0.0024     0.0140     0.000692
      nuts     1000      100     0.0047     0.0025     0.0152     0.000276
      nuts      500      100     0.0069     0.0037     0.0216     0.000544
      nuts      250      100     0.0095     0.0049     0.0239     0.000582
      nuts      200      100     0.0104     0.0059     0.0332     0.000378

    barker    10000     1000     0.0194     0.0109     0.0545     0.001169
    barker    10000      500     0.0386     0.0251     0.1719     0.000257
    barker     1000      200     0.0236     0.0364     0.1819     0.003270
    barker     1000      100     0.0310     0.0432     0.3411     0.003846
    barker      500      100     0.0186     0.0310     0.1418     0.001098
    barker      250      100     0.0119     0.0280     0.2433     0.003232
    barker      200      100     0.0133     0.0342     0.2641     0.001613

       hmc    10000     1000     0.0014     0.0008     0.0043     0.000191
       hmc    10000      500     0.0012     0.0007     0.0049     0.000103
       hmc     1000      200     0.0037     0.0022     0.0114     0.000514
       hmc     1000      100     0.0050     0.0031     0.0190     0.000763
       hmc      500      100     0.0067     0.0039     0.0197     0.000343
       hmc      250      100     0.0091     0.0058     0.0334     0.000483
       hmc      200      100     0.0095     0.0058     0.0281     0.000868


==========================================================================================
sigma=0.1  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [2.1133, 2.0978]
Oracle noise floor: L2 = 0.000084

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0016     0.0008     0.0043     0.000012
      nuts    10000      500     0.0015     0.0009     0.0050     0.000065
      nuts     1000      200     0.0048     0.0024     0.0127     0.000141
      nuts     1000      100     0.0047     0.0029     0.0162     0.000372
      nuts      500      100     0.0068     0.0038     0.0203     0.000962
      nuts      250      100     0.0100     0.0054     0.0283     0.000373
      nuts      200      100     0.0111     0.0057     0.0347     0.001095

    barker    10000     1000     0.0039     0.0021     0.0102     0.000593
    barker    10000      500     0.0409     0.0233     0.1159     0.003895
    barker     1000      200     0.0250     0.0401     0.2635     0.003618
    barker     1000      100     0.0303     0.0400     0.1763     0.003464
    barker      500      100     0.0229     0.0402     0.1873     0.001617
    barker      250      100     0.0144     0.0363     0.2342     0.002297
    barker      200      100     0.0106     0.0326     0.2400     0.000443

       hmc    10000     1000     0.0015     0.0009     0.0046     0.000273
       hmc    10000      500     0.0013     0.0007     0.0041     0.000071
       hmc     1000      200     0.0037     0.0022     0.0129     0.000683
       hmc     1000      100     0.0051     0.0030     0.0166     0.000445
       hmc      500      100     0.0068     0.0041     0.0233     0.000431
       hmc      250      100     0.0089     0.0054     0.0381     0.000742
       hmc      200      100     0.0091     0.0056     0.0330     0.000949


==========================================================================================
sigma=0.1  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [3.5277, 3.5302]
Oracle noise floor: L2 = 0.000081

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0016     0.0009     0.0048     0.000198
      nuts    10000      500     0.0015     0.0008     0.0040     0.000079
      nuts     1000      200     0.0048     0.0024     0.0122     0.000827
      nuts     1000      100     0.0044     0.0024     0.0131     0.000360
      nuts      500      100     0.0069     0.0036     0.0190     0.000243
      nuts      250      100     0.0094     0.0053     0.0276     0.000210
      nuts      200      100     0.0109     0.0063     0.0364     0.001028

    barker    10000     1000     0.0025     0.0015     0.0072     0.000727
    barker    10000      500     0.0385     0.0251     0.1506     0.005758
    barker     1000      200     0.0251     0.0390     0.1703     0.000896
    barker     1000      100     0.0299     0.0424     0.1760     0.006246
    barker      500      100     0.0179     0.0363     0.2066     0.002408
    barker      250      100     0.0085     0.0281     0.2271     0.001151
    barker      200      100     0.0097     0.0347     0.2281     0.001678

       hmc    10000     1000     0.0016     0.0011     0.0057     0.000085
       hmc    10000      500     0.0013     0.0008     0.0055     0.000090
       hmc     1000      200     0.0036     0.0022     0.0116     0.000239
       hmc     1000      100     0.0052     0.0030     0.0174     0.000392
       hmc      500      100     0.0068     0.0039     0.0185     0.000213
       hmc      250      100     0.0085     0.0055     0.0427     0.000967
       hmc      200      100     0.0094     0.0052     0.0242     0.000990


==========================================================================================
sigma=0.1  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [4.9428, 4.9470]
Oracle noise floor: L2 = 0.000061

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0017     0.0010     0.0052     0.000187
      nuts    10000      500     0.0016     0.0009     0.0049     0.000100
      nuts     1000      200     0.0046     0.0025     0.0126     0.000611
      nuts     1000      100     0.0048     0.0025     0.0115     0.000263
      nuts      500      100     0.0071     0.0038     0.0171     0.000313
      nuts      250      100     0.0095     0.0052     0.0241     0.000613
      nuts      200      100     0.0113     0.0061     0.0312     0.001670

    barker    10000     1000     0.0034     0.0020     0.0127     0.001095
    barker    10000      500     0.0418     0.0241     0.1204     0.003754
    barker     1000      200     0.0248     0.0409     0.2318     0.002759
    barker     1000      100     0.0298     0.0431     0.2402     0.007557
    barker      500      100     0.0170     0.0345     0.2027     0.000593
    barker      250      100     0.0080     0.0315     0.2480     0.002156
    barker      200      100     0.0110     0.0324     0.2372     0.001106

       hmc    10000     1000     0.0019     0.0012     0.0064     0.000226
       hmc    10000      500     0.0014     0.0008     0.0045     0.000241
       hmc     1000      200     0.0035     0.0020     0.0119     0.000431
       hmc     1000      100     0.0046     0.0029     0.0176     0.000535
       hmc      500      100     0.0064     0.0038     0.0214     0.000507
       hmc      250      100     0.0089     0.0053     0.0295     0.000552
       hmc      200      100     0.0088     0.0055     0.0382     0.000684


==========================================================================================
sigma=0.1  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [6.3579, 6.3625]
Oracle noise floor: L2 = 0.000057

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0018     0.0010     0.0051     0.000109
      nuts    10000      500     0.0014     0.0008     0.0040     0.000138
      nuts     1000      200     0.0047     0.0026     0.0171     0.000467
      nuts     1000      100     0.0048     0.0027     0.0143     0.000480
      nuts      500      100     0.0068     0.0036     0.0182     0.000400
      nuts      250      100     0.0098     0.0055     0.0296     0.000625
      nuts      200      100     0.0112     0.0062     0.0482     0.000772

    barker    10000     1000     0.0055     0.0033     0.0154     0.003816
    barker    10000      500     0.0430     0.0255     0.1157     0.002536
    barker     1000      200     0.0252     0.0403     0.2161     0.005422
    barker     1000      100     0.0328     0.0451     0.2105     0.000962
    barker      500      100     0.0184     0.0359     0.1701     0.002397
    barker      250      100     0.0080     0.0241     0.1695     0.000593
    barker      200      100     0.0123     0.0336     0.1603     0.001309

       hmc    10000     1000     0.0019     0.0010     0.0050     0.000293
       hmc    10000      500     0.0012     0.0006     0.0040     0.000185
       hmc     1000      200     0.0037     0.0021     0.0111     0.000359
       hmc     1000      100     0.0049     0.0031     0.0203     0.000603
       hmc      500      100     0.0067     0.0042     0.0286     0.000400
       hmc      250      100     0.0091     0.0055     0.0289     0.001069
       hmc      200      100     0.0105     0.0061     0.0338     0.000072


==========================================================================================
sigma=0.1  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [7.7729, 7.7772]
Oracle noise floor: L2 = 0.000267

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0018     0.0010     0.0065     0.000135
      nuts    10000      500     0.0015     0.0008     0.0040     0.000078
      nuts     1000      200     0.0050     0.0026     0.0147     0.000387
      nuts     1000      100     0.0047     0.0025     0.0118     0.000571
      nuts      500      100     0.0070     0.0039     0.0191     0.000485
      nuts      250      100     0.0092     0.0049     0.0256     0.000522
      nuts      200      100     0.0107     0.0060     0.0375     0.000509

    barker    10000     1000     0.0098     0.0055     0.0270     0.008833
    barker    10000      500     0.0371     0.0240     0.1797     0.001882
    barker     1000      200     0.0254     0.0410     0.1922     0.002555
    barker     1000      100     0.0251     0.0386     0.1703     0.003150
    barker      500      100     0.0173     0.0351     0.2065     0.001415
    barker      250      100     0.0170     0.0414     0.2209     0.003791
    barker      200      100     0.0087     0.0273     0.1573     0.001385

       hmc    10000     1000     0.0020     0.0012     0.0057     0.000198
       hmc    10000      500     0.0012     0.0007     0.0044     0.000149
       hmc     1000      200     0.0038     0.0022     0.0127     0.000321
       hmc     1000      100     0.0052     0.0033     0.0199     0.000267
       hmc      500      100     0.0071     0.0052     0.0296     0.000968
       hmc      250      100     0.0085     0.0049     0.0258     0.000898
       hmc      200      100     0.0083     0.0049     0.0277     0.000219


==========================================================================================
sigma=0.1  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [9.1878, 9.1917]
Oracle noise floor: L2 = 0.000111

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0018     0.0011     0.0055     0.000037
      nuts    10000      500     0.0015     0.0008     0.0046     0.000132
      nuts     1000      200     0.0045     0.0025     0.0128     0.000423
      nuts     1000      100     0.0047     0.0028     0.0156     0.000625
      nuts      500      100     0.0062     0.0035     0.0202     0.000394
      nuts      250      100     0.0097     0.0053     0.0307     0.001162
      nuts      200      100     0.0107     0.0054     0.0310     0.000125

    barker    10000     1000     0.0204     0.0080     0.0421     0.019648
    barker    10000      500     0.0365     0.0232     0.1476     0.001366
    barker     1000      200     0.0258     0.0431     0.2294     0.004599
    barker     1000      100     0.0264     0.0419     0.2044     0.001149
    barker      500      100     0.0200     0.0395     0.2187     0.004237
    barker      250      100     0.0124     0.0344     0.1936     0.001271
    barker      200      100     0.0126     0.0394     0.3147     0.002274

       hmc    10000     1000     0.0021     0.0012     0.0066     0.000165
       hmc    10000      500     0.0012     0.0007     0.0049     0.000139
       hmc     1000      200     0.0036     0.0021     0.0106     0.000366
       hmc     1000      100     0.0051     0.0030     0.0160     0.000474
       hmc      500      100     0.0064     0.0034     0.0176     0.000344
       hmc      250      100     0.0087     0.0057     0.0268     0.000504
       hmc      200      100     0.0093     0.0053     0.0251     0.001189


==========================================================================================
sigma=0.1  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [10.6025, 10.6060]
Oracle noise floor: L2 = 0.000208

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0019     0.0011     0.0065     0.000130
      nuts    10000      500     0.0015     0.0008     0.0040     0.000124
      nuts     1000      200     0.0046     0.0026     0.0138     0.000198
      nuts     1000      100     0.0047     0.0026     0.0134     0.000664
      nuts      500      100     0.0067     0.0037     0.0205     0.000470
      nuts      250      100     0.0101     0.0058     0.0310     0.000579
      nuts      200      100     0.0104     0.0056     0.0276     0.000148

    barker    10000     1000     0.0347     0.0125     0.0654     0.034279
    barker    10000      500     0.0370     0.0257     0.1227     0.000283
    barker     1000      200     0.0293     0.0407     0.1639     0.004429
    barker     1000      100     0.0284     0.0416     0.1975     0.002047
    barker      500      100     0.0217     0.0392     0.2035     0.005314
    barker      250      100     0.0113     0.0334     0.2254     0.000998
    barker      200      100     0.0095     0.0289     0.1727     0.001591

       hmc    10000     1000     0.0020     0.0015     0.0079     0.000070
       hmc    10000      500     0.0013     0.0008     0.0045     0.000192
       hmc     1000      200     0.0038     0.0022     0.0125     0.000249
       hmc     1000      100     0.0051     0.0030     0.0166     0.000278
       hmc      500      100     0.0068     0.0040     0.0210     0.001018
       hmc      250      100     0.0088     0.0056     0.0354     0.000712
       hmc      200      100     0.0086     0.0053     0.0321     0.000600


==========================================================================================
sigma=0.1  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [12.0171, 12.0203]
Oracle noise floor: L2 = 0.000199

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0017     0.0009     0.0046     0.000024
      nuts    10000      500     0.0015     0.0008     0.0048     0.000122
      nuts     1000      200     0.0047     0.0024     0.0107     0.000406
      nuts     1000      100     0.0048     0.0028     0.0132     0.000145
      nuts      500      100     0.0063     0.0036     0.0160     0.000398
      nuts      250      100     0.0092     0.0050     0.0223     0.000323
      nuts      200      100     0.0100     0.0051     0.0279     0.000674

    barker    10000     1000     0.0587     0.0162     0.1006     0.058348
    barker    10000      500     0.0353     0.0247     0.1104     0.004084
    barker     1000      200     0.0281     0.0451     0.2082     0.007659
    barker     1000      100     0.0296     0.0404     0.2066     0.003369
    barker      500      100     0.0185     0.0357     0.1740     0.002159
    barker      250      100     0.0091     0.0289     0.1661     0.000753
    barker      200      100     0.0139     0.0401     0.2080     0.002330

       hmc    10000     1000     0.0022     0.0014     0.0076     0.000275
       hmc    10000      500     0.0012     0.0007     0.0035     0.000159
       hmc     1000      200     0.0041     0.0024     0.0121     0.000327
       hmc     1000      100     0.0053     0.0033     0.0149     0.000278
       hmc      500      100     0.0066     0.0045     0.0241     0.000292
       hmc      250      100     0.0092     0.0056     0.0277     0.000115
       hmc      200      100     0.0096     0.0064     0.0376     0.000377


################################################################################
# SIGMA = 0.5
################################################################################

Oracle (NUTS 10000/1000) computed in 50.8s
      nuts (10000/1000) done in 50.6s
      nuts (10000/500) done in 50.4s
      nuts (1000/200) done in 15.1s
      nuts (1000/100) done in 13.5s
      nuts (500/100) done in 11.8s
      nuts (250/100) done in 10.8s
      nuts (200/100) done in 10.5s
    barker (10000/1000) done in 9.5s
    barker (10000/500) done in 8.4s
    barker (1000/200) done in 6.5s
    barker (1000/100) done in 5.7s
    barker (500/100) done in 5.8s
    barker (250/100) done in 5.6s
    barker (200/100) done in 5.8s
       hmc (10000/1000) done in 8.8s
       hmc (10000/500) done in 8.0s
       hmc (1000/200) done in 5.5s
       hmc (1000/100) done in 5.0s
       hmc (500/100) done in 5.0s
       hmc (250/100) done in 5.0s
       hmc (200/100) done in 4.9s

==========================================================================================
sigma=0.5  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [-0.1173, -0.1138]
Oracle noise floor: L2 = 0.000428

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0163     0.0088     0.0445     0.003074
      nuts    10000      500     0.0168     0.0088     0.0492     0.001676
      nuts     1000      200     0.0543     0.0292     0.1546     0.009509
      nuts     1000      100     0.0534     0.0302     0.1407     0.007789
      nuts      500      100     0.0746     0.0400     0.2351     0.008104
      nuts      250      100     0.1037     0.0558     0.2891     0.005696
      nuts      200      100     0.1082     0.0622     0.3467     0.006700

    barker    10000     1000     0.0257     0.0136     0.0768     0.000771
    barker    10000      500     0.0276     0.0150     0.0831     0.000406
    barker     1000      200     0.0932     0.0566     0.3880     0.006133
    barker     1000      100     0.0918     0.0592     0.4000     0.004134
    barker      500      100     0.1168     0.0659     0.3753     0.003528
    barker      250      100     0.1652     0.0971     0.6013     0.009568
    barker      200      100     0.1991     0.1156     0.5579     0.017419

       hmc    10000     1000     0.0279     0.0159     0.0792     0.004018
       hmc    10000      500     0.0293     0.0191     0.1261     0.001237
       hmc     1000      200     0.0849     0.0611     0.5663     0.011481
       hmc     1000      100     0.0986     0.0740     0.5058     0.007638
       hmc      500      100     0.1361     0.0988     0.5449     0.004482
       hmc      250      100     0.1698     0.1016     0.5114     0.012423
       hmc      200      100     0.1790     0.1006     0.4894     0.006444


==========================================================================================
sigma=0.5  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [-0.0672, -0.0401]
Oracle noise floor: L2 = 0.000929

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0191     0.0105     0.0528     0.002087
      nuts    10000      500     0.0190     0.0091     0.0505     0.002675
      nuts     1000      200     0.0601     0.0292     0.1745     0.005988
      nuts     1000      100     0.0538     0.0294     0.1443     0.002944
      nuts      500      100     0.0809     0.0429     0.2127     0.008891
      nuts      250      100     0.1097     0.0597     0.3184     0.011066
      nuts      200      100     0.1258     0.0647     0.3694     0.017729

    barker    10000     1000     0.0290     0.0164     0.0927     0.003319
    barker    10000      500     0.0294     0.0162     0.0869     0.004087
    barker     1000      200     0.0997     0.0543     0.3020     0.005796
    barker     1000      100     0.0863     0.0470     0.2493     0.007492
    barker      500      100     0.1308     0.0811     0.5687     0.013157
    barker      250      100     0.1727     0.1000     0.5872     0.018458
    barker      200      100     0.2034     0.1151     0.6979     0.008304

       hmc    10000     1000     0.0286     0.0164     0.0841     0.003088
       hmc    10000      500     0.0317     0.0170     0.0848     0.005433
       hmc     1000      200     0.0996     0.0626     0.3395     0.006891
       hmc     1000      100     0.0936     0.0562     0.3064     0.012516
       hmc      500      100     0.1341     0.0873     0.5363     0.013487
       hmc      250      100     0.1664     0.1006     0.5718     0.011286
       hmc      200      100     0.2046     0.1298     0.7659     0.006447


==========================================================================================
sigma=0.5  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.6604, 0.8504]
Oracle noise floor: L2 = 0.001198

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0135     0.0077     0.0393     0.001202
      nuts    10000      500     0.0133     0.0073     0.0381     0.001037
      nuts     1000      200     0.0429     0.0241     0.1512     0.001362
      nuts     1000      100     0.0418     0.0240     0.1257     0.004446
      nuts      500      100     0.0617     0.0340     0.1712     0.002391
      nuts      250      100     0.0868     0.0477     0.2605     0.005697
      nuts      200      100     0.0903     0.0502     0.2973     0.003582

    barker    10000     1000     0.0214     0.0132     0.0740     0.000720
    barker    10000      500     0.0236     0.0180     0.1233     0.000341
    barker     1000      200     0.0930     0.0654     0.4996     0.006053
    barker     1000      100     0.0874     0.0598     0.4047     0.003501
    barker      500      100     0.1109     0.0689     0.3806     0.020159
    barker      250      100     0.1399     0.0827     0.3868     0.030578
    barker      200      100     0.1513     0.0867     0.4640     0.062681

       hmc    10000     1000     0.0244     0.0134     0.0783     0.000806
       hmc    10000      500     0.0272     0.0155     0.0926     0.000675
       hmc     1000      200     0.0794     0.0502     0.3767     0.006758
       hmc     1000      100     0.0841     0.0478     0.2473     0.012737
       hmc      500      100     0.1186     0.0673     0.4139     0.011721
       hmc      250      100     0.1366     0.0882     0.8508     0.003490
       hmc      200      100     0.1556     0.0918     0.6359     0.011977


==========================================================================================
sigma=0.5  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [1.5632, 1.4984]
Oracle noise floor: L2 = 0.000295

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0129     0.0072     0.0393     0.001813
      nuts    10000      500     0.0115     0.0065     0.0382     0.000658
      nuts     1000      200     0.0365     0.0197     0.1063     0.000568
      nuts     1000      100     0.0370     0.0199     0.1112     0.001709
      nuts      500      100     0.0549     0.0301     0.1775     0.003854
      nuts      250      100     0.0785     0.0485     0.2569     0.003381
      nuts      200      100     0.0868     0.0521     0.2953     0.010920

    barker    10000     1000     0.0194     0.0108     0.0631     0.000979
    barker    10000      500     0.0192     0.0099     0.0506     0.002565
    barker     1000      200     0.0645     0.0402     0.2964     0.002698
    barker     1000      100     0.0648     0.0470     0.3694     0.006345
    barker      500      100     0.0942     0.0551     0.3224     0.016224
    barker      250      100     0.1134     0.0645     0.3321     0.009990
    barker      200      100     0.1404     0.0878     0.5740     0.010972

       hmc    10000     1000     0.0192     0.0118     0.0601     0.000727
       hmc    10000      500     0.0198     0.0128     0.0743     0.000166
       hmc     1000      200     0.0632     0.0378     0.2140     0.005965
       hmc     1000      100     0.0681     0.0422     0.2737     0.005993
       hmc      500      100     0.0928     0.0644     0.3425     0.006661
       hmc      250      100     0.1325     0.0899     0.5407     0.002808
       hmc      200      100     0.1235     0.0938     0.5714     0.003827


==========================================================================================
sigma=0.5  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [3.2804, 3.4160]
Oracle noise floor: L2 = 0.000819

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0101     0.0057     0.0268     0.001486
      nuts    10000      500     0.0082     0.0045     0.0230     0.001636
      nuts     1000      200     0.0265     0.0144     0.0814     0.001533
      nuts     1000      100     0.0250     0.0143     0.0726     0.002579
      nuts      500      100     0.0332     0.0164     0.0802     0.001610
      nuts      250      100     0.0500     0.0282     0.1952     0.003724
      nuts      200      100     0.0589     0.0354     0.2146     0.009471

    barker    10000     1000     0.0163     0.0093     0.0516     0.001845
    barker    10000      500     0.0133     0.0066     0.0331     0.000314
    barker     1000      200     0.0395     0.0219     0.1022     0.004643
    barker     1000      100     0.0403     0.0211     0.1190     0.004940
    barker      500      100     0.0626     0.0334     0.1921     0.007671
    barker      250      100     0.0861     0.0437     0.2073     0.001800
    barker      200      100     0.0940     0.0550     0.3064     0.004880

       hmc    10000     1000     0.0087     0.0053     0.0297     0.001331
       hmc    10000      500     0.0074     0.0044     0.0275     0.000766
       hmc     1000      200     0.0228     0.0135     0.0745     0.001517
       hmc     1000      100     0.0223     0.0154     0.0996     0.002305
       hmc      500      100     0.0293     0.0169     0.0861     0.001223
       hmc      250      100     0.0380     0.0250     0.1211     0.005394
       hmc      200      100     0.0437     0.0279     0.1552     0.003291


==========================================================================================
sigma=0.5  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [4.7549, 4.8982]
Oracle noise floor: L2 = 0.000748

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0086     0.0047     0.0239     0.000832
      nuts    10000      500     0.0079     0.0041     0.0226     0.000429
      nuts     1000      200     0.0251     0.0137     0.0755     0.002565
      nuts     1000      100     0.0240     0.0126     0.0646     0.001528
      nuts      500      100     0.0329     0.0177     0.0996     0.000810
      nuts      250      100     0.0483     0.0276     0.1512     0.001304
      nuts      200      100     0.0539     0.0307     0.1706     0.003952

    barker    10000     1000     0.0225     0.0128     0.0707     0.002440
    barker    10000      500     0.0124     0.0067     0.0363     0.000655
    barker     1000      200     0.0428     0.0209     0.1202     0.003156
    barker     1000      100     0.0429     0.0244     0.1392     0.003785
    barker      500      100     0.0593     0.0318     0.1522     0.005027
    barker      250      100     0.0815     0.0443     0.2268     0.006506
    barker      200      100     0.0914     0.0470     0.2985     0.005034

       hmc    10000     1000     0.0089     0.0057     0.0367     0.000363
       hmc    10000      500     0.0067     0.0043     0.0366     0.000139
       hmc     1000      200     0.0198     0.0120     0.0594     0.002355
       hmc     1000      100     0.0212     0.0132     0.0794     0.001503
       hmc      500      100     0.0280     0.0177     0.1257     0.000643
       hmc      250      100     0.0379     0.0226     0.1715     0.001341
       hmc      200      100     0.0398     0.0271     0.2378     0.006941


==========================================================================================
sigma=0.5  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [6.2032, 6.3344]
Oracle noise floor: L2 = 0.000469

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0085     0.0049     0.0237     0.000813
      nuts    10000      500     0.0077     0.0041     0.0191     0.000497
      nuts     1000      200     0.0232     0.0133     0.0686     0.003514
      nuts     1000      100     0.0233     0.0128     0.0589     0.001015
      nuts      500      100     0.0343     0.0181     0.0929     0.004497
      nuts      250      100     0.0462     0.0247     0.1241     0.002001
      nuts      200      100     0.0522     0.0275     0.1469     0.001544

    barker    10000     1000     0.0318     0.0164     0.0925     0.001229
    barker    10000      500     0.0130     0.0073     0.0333     0.000701
    barker     1000      200     0.0412     0.0201     0.1137     0.001164
    barker     1000      100     0.0409     0.0214     0.1303     0.002079
    barker      500      100     0.0578     0.0302     0.1614     0.003773
    barker      250      100     0.0775     0.0424     0.2474     0.004135
    barker      200      100     0.0904     0.0516     0.3267     0.002133

       hmc    10000     1000     0.0092     0.0057     0.0328     0.000586
       hmc    10000      500     0.0064     0.0038     0.0235     0.000634
       hmc     1000      200     0.0186     0.0115     0.0568     0.001930
       hmc     1000      100     0.0204     0.0125     0.0642     0.000539
       hmc      500      100     0.0276     0.0159     0.0832     0.002006
       hmc      250      100     0.0359     0.0222     0.1186     0.001323
       hmc      200      100     0.0380     0.0244     0.1219     0.004143


==========================================================================================
sigma=0.5  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [7.6413, 7.7583]
Oracle noise floor: L2 = 0.001284

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0073     0.0040     0.0199     0.000893
      nuts    10000      500     0.0076     0.0043     0.0245     0.000747
      nuts     1000      200     0.0247     0.0132     0.0838     0.000755
      nuts     1000      100     0.0230     0.0128     0.0651     0.001738
      nuts      500      100     0.0330     0.0180     0.0973     0.003010
      nuts      250      100     0.0455     0.0256     0.1397     0.002440
      nuts      200      100     0.0520     0.0254     0.1591     0.006015

    barker    10000     1000     0.0426     0.0251     0.1242     0.005414
    barker    10000      500     0.0129     0.0074     0.0405     0.000145
    barker     1000      200     0.0379     0.0208     0.1189     0.001869
    barker     1000      100     0.0417     0.0220     0.1359     0.002078
    barker      500      100     0.0553     0.0265     0.1330     0.003310
    barker      250      100     0.0807     0.0411     0.2314     0.004922
    barker      200      100     0.0829     0.0492     0.2754     0.003265

       hmc    10000     1000     0.0081     0.0052     0.0315     0.000713
       hmc    10000      500     0.0065     0.0039     0.0236     0.001481
       hmc     1000      200     0.0187     0.0102     0.0629     0.002128
       hmc     1000      100     0.0204     0.0119     0.0719     0.000919
       hmc      500      100     0.0260     0.0152     0.0826     0.001244
       hmc      250      100     0.0400     0.0243     0.1733     0.002346
       hmc      200      100     0.0377     0.0251     0.1840     0.003943


==========================================================================================
sigma=0.5  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [9.0743, 9.1791]
Oracle noise floor: L2 = 0.000617

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0083     0.0045     0.0254     0.001136
      nuts    10000      500     0.0076     0.0042     0.0177     0.001130
      nuts     1000      200     0.0223     0.0131     0.0683     0.001472
      nuts     1000      100     0.0221     0.0122     0.0628     0.001281
      nuts      500      100     0.0333     0.0175     0.0980     0.002547
      nuts      250      100     0.0447     0.0261     0.2067     0.004152
      nuts      200      100     0.0508     0.0293     0.1631     0.006895

    barker    10000     1000     0.0590     0.0321     0.1745     0.017190
    barker    10000      500     0.0125     0.0069     0.0340     0.000588
    barker     1000      200     0.0391     0.0220     0.1283     0.004519
    barker     1000      100     0.0401     0.0219     0.1209     0.005321
    barker      500      100     0.0548     0.0288     0.1581     0.005188
    barker      250      100     0.0804     0.0422     0.2163     0.001825
    barker      200      100     0.0891     0.0511     0.3957     0.004505

       hmc    10000     1000     0.0073     0.0044     0.0233     0.000480
       hmc    10000      500     0.0064     0.0038     0.0206     0.000935
       hmc     1000      200     0.0201     0.0108     0.0515     0.001438
       hmc     1000      100     0.0214     0.0137     0.0906     0.001898
       hmc      500      100     0.0271     0.0168     0.1073     0.000902
       hmc      250      100     0.0352     0.0194     0.0998     0.002144
       hmc      200      100     0.0404     0.0251     0.1772     0.000734


==========================================================================================
sigma=0.5  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [10.5012, 10.5975]
Oracle noise floor: L2 = 0.000163

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0080     0.0041     0.0182     0.000377
      nuts    10000      500     0.0072     0.0040     0.0253     0.000695
      nuts     1000      200     0.0237     0.0133     0.0742     0.001104
      nuts     1000      100     0.0237     0.0140     0.0802     0.002094
      nuts      500      100     0.0319     0.0194     0.1012     0.003932
      nuts      250      100     0.0462     0.0229     0.1535     0.002815
      nuts      200      100     0.0516     0.0289     0.1393     0.002968

    barker    10000     1000     0.0788     0.0435     0.2634     0.032935
    barker    10000      500     0.0139     0.0078     0.0449     0.000897
    barker     1000      200     0.0396     0.0203     0.1050     0.002627
    barker     1000      100     0.0417     0.0212     0.1060     0.003456
    barker      500      100     0.0559     0.0320     0.2044     0.006119
    barker      250      100     0.0822     0.0415     0.2169     0.004472
    barker      200      100     0.0891     0.0450     0.2382     0.005180

       hmc    10000     1000     0.0078     0.0046     0.0288     0.001083
       hmc    10000      500     0.0065     0.0036     0.0198     0.000305
       hmc     1000      200     0.0206     0.0123     0.0847     0.001907
       hmc     1000      100     0.0200     0.0112     0.0627     0.001325
       hmc      500      100     0.0263     0.0154     0.0717     0.001517
       hmc      250      100     0.0373     0.0230     0.1321     0.002912
       hmc      200      100     0.0362     0.0216     0.1077     0.005325


==========================================================================================
sigma=0.5  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [11.9260, 12.0143]
Oracle noise floor: L2 = 0.000412

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0079     0.0041     0.0212     0.001453
      nuts    10000      500     0.0075     0.0045     0.0228     0.001058
      nuts     1000      200     0.0240     0.0137     0.0648     0.002872
      nuts     1000      100     0.0248     0.0133     0.0795     0.001978
      nuts      500      100     0.0335     0.0188     0.0927     0.002932
      nuts      250      100     0.0475     0.0260     0.1386     0.002279
      nuts      200      100     0.0490     0.0262     0.1296     0.002366

    barker    10000     1000     0.1008     0.0580     0.2937     0.045046
    barker    10000      500     0.0124     0.0070     0.0453     0.001028
    barker     1000      200     0.0378     0.0199     0.1079     0.001775
    barker     1000      100     0.0375     0.0213     0.0938     0.001619
    barker      500      100     0.0570     0.0309     0.1760     0.006809
    barker      250      100     0.0769     0.0443     0.2548     0.001727
    barker      200      100     0.0930     0.0544     0.3110     0.009638

       hmc    10000     1000     0.0073     0.0046     0.0263     0.000239
       hmc    10000      500     0.0064     0.0033     0.0183     0.000530
       hmc     1000      200     0.0197     0.0106     0.0606     0.001269
       hmc     1000      100     0.0196     0.0122     0.0756     0.001615
       hmc      500      100     0.0267     0.0152     0.0690     0.000440
       hmc      250      100     0.0332     0.0205     0.1002     0.001802
       hmc      200      100     0.0370     0.0228     0.1098     0.002122


################################################################################
# SIGMA = 1.0
################################################################################

Oracle (NUTS 10000/1000) computed in 63.6s
      nuts (10000/1000) done in 65.4s
      nuts (10000/500) done in 62.0s
      nuts (1000/200) done in 17.3s
      nuts (1000/100) done in 16.1s
      nuts (500/100) done in 13.3s
      nuts (250/100) done in 11.7s
      nuts (200/100) done in 11.4s
    barker (10000/1000) done in 9.1s
    barker (10000/500) done in 8.5s
    barker (1000/200) done in 6.5s
    barker (1000/100) done in 5.7s
    barker (500/100) done in 5.8s
    barker (250/100) done in 5.6s
    barker (200/100) done in 5.8s
       hmc (10000/1000) done in 8.8s
       hmc (10000/500) done in 8.0s
       hmc (1000/200) done in 5.7s
       hmc (1000/100) done in 5.0s
       hmc (500/100) done in 5.0s
       hmc (250/100) done in 4.9s
       hmc (200/100) done in 4.9s

==========================================================================================
sigma=1.0  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [-0.0520, -0.0530]
Oracle noise floor: L2 = 0.000945

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0279     0.0160     0.0857     0.002098
      nuts    10000      500     0.0275     0.0160     0.0830     0.003303
      nuts     1000      200     0.0893     0.0494     0.2753     0.002676
      nuts     1000      100     0.0927     0.0490     0.2617     0.005755
      nuts      500      100     0.1241     0.0686     0.3403     0.015800
      nuts      250      100     0.1854     0.1010     0.6265     0.009931
      nuts      200      100     0.1991     0.1071     0.6448     0.023542

    barker    10000     1000     0.0718     0.0451     0.2956     0.010792
    barker    10000      500     0.0679     0.0420     0.2466     0.003433
    barker     1000      200     0.1612     0.0988     0.5362     0.010166
    barker     1000      100     0.1871     0.1215     0.9539     0.009391
    barker      500      100     0.2679     0.1899     1.2272     0.017362
    barker      250      100     0.3646     0.2216     1.1954     0.047224
    barker      200      100     0.3713     0.2121     1.2052     0.065507

       hmc    10000     1000     0.0563     0.0313     0.1681     0.006487
       hmc    10000      500     0.0598     0.0406     0.2029     0.000469
       hmc     1000      200     0.1995     0.1426     0.9104     0.036800
       hmc     1000      100     0.2208     0.1585     1.1310     0.007876
       hmc      500      100     0.2634     0.1668     0.8544     0.009706
       hmc      250      100     0.3188     0.1835     0.9928     0.017318
       hmc      200      100     0.3472     0.2109     1.2070     0.031813


==========================================================================================
sigma=1.0  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [-0.0196, -0.0029]
Oracle noise floor: L2 = 0.002039

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0282     0.0147     0.0753     0.003693
      nuts    10000      500     0.0303     0.0155     0.0727     0.001947
      nuts     1000      200     0.0910     0.0522     0.3032     0.000804
      nuts     1000      100     0.0974     0.0567     0.2844     0.005817
      nuts      500      100     0.1288     0.0667     0.3293     0.003199
      nuts      250      100     0.1854     0.0992     0.5462     0.019140
      nuts      200      100     0.2126     0.1224     0.7951     0.006587

    barker    10000     1000     0.0681     0.0432     0.2008     0.005944
    barker    10000      500     0.0678     0.0428     0.2206     0.004930
    barker     1000      200     0.1950     0.1420     1.0790     0.014995
    barker     1000      100     0.2097     0.1463     1.1158     0.024081
    barker      500      100     0.2711     0.1667     0.8701     0.024584
    barker      250      100     0.3979     0.2450     1.4386     0.012249
    barker      200      100     0.4183     0.2536     1.3292     0.008757

       hmc    10000     1000     0.0587     0.0355     0.1852     0.005643
       hmc    10000      500     0.0626     0.0403     0.2060     0.006105
       hmc     1000      200     0.1900     0.1589     1.4978     0.015189
       hmc     1000      100     0.1946     0.1300     0.9463     0.023292
       hmc      500      100     0.2656     0.1548     0.8538     0.027699
       hmc      250      100     0.3448     0.2105     1.3068     0.022946
       hmc      200      100     0.3551     0.2082     1.1924     0.017954


==========================================================================================
sigma=1.0  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.3149, 0.4817]
Oracle noise floor: L2 = 0.005156

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0288     0.0182     0.0983     0.003282
      nuts    10000      500     0.0309     0.0172     0.0932     0.001190
      nuts     1000      200     0.1018     0.0574     0.3049     0.001421
      nuts     1000      100     0.0947     0.0572     0.2863     0.005195
      nuts      500      100     0.1379     0.0810     0.4909     0.005178
      nuts      250      100     0.1974     0.1048     0.5981     0.001012
      nuts      200      100     0.2351     0.1233     0.5601     0.011880

    barker    10000     1000     0.0768     0.0439     0.2183     0.000974
    barker    10000      500     0.0759     0.0504     0.3201     0.011257
    barker     1000      200     0.1975     0.1266     0.6331     0.022128
    barker     1000      100     0.2146     0.1510     0.7663     0.022665
    barker      500      100     0.2922     0.1904     1.0013     0.044976
    barker      250      100     0.3893     0.2290     1.3107     0.064772
    barker      200      100     0.4265     0.2458     1.2791     0.056614

       hmc    10000     1000     0.0639     0.0377     0.2229     0.006718
       hmc    10000      500     0.0762     0.0476     0.2245     0.016503
       hmc     1000      200     0.2376     0.1648     0.7439     0.010608
       hmc     1000      100     0.2403     0.1625     0.8061     0.032873
       hmc      500      100     0.3408     0.2040     0.9263     0.034941
       hmc      250      100     0.4013     0.2209     0.9941     0.053119
       hmc      200      100     0.4122     0.2310     1.1474     0.096430


==========================================================================================
sigma=1.0  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [0.9409, 1.1771]
Oracle noise floor: L2 = 0.002516

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0166     0.0096     0.0529     0.001763
      nuts    10000      500     0.0160     0.0086     0.0455     0.002715
      nuts     1000      200     0.0533     0.0289     0.1416     0.004088
      nuts     1000      100     0.0556     0.0280     0.1301     0.002424
      nuts      500      100     0.0806     0.0414     0.2426     0.005970
      nuts      250      100     0.1052     0.0575     0.2978     0.008921
      nuts      200      100     0.1218     0.0674     0.3864     0.009576

    barker    10000     1000     0.0346     0.0198     0.1082     0.003473
    barker    10000      500     0.0355     0.0246     0.1697     0.001529
    barker     1000      200     0.1069     0.0685     0.5133     0.008675
    barker     1000      100     0.1057     0.0735     0.5197     0.015587
    barker      500      100     0.1534     0.1161     0.9854     0.010530
    barker      250      100     0.1926     0.1500     1.0547     0.042758
    barker      200      100     0.2150     0.1573     1.2555     0.022320

       hmc    10000     1000     0.0414     0.0234     0.1445     0.005621
       hmc    10000      500     0.0490     0.0316     0.2286     0.000982
       hmc     1000      200     0.1258     0.0828     0.4386     0.021746
       hmc     1000      100     0.1348     0.0959     0.5410     0.006306
       hmc      500      100     0.1616     0.1178     0.6483     0.013939
       hmc      250      100     0.2134     0.1887     1.3570     0.029853
       hmc      200      100     0.2234     0.1751     1.2649     0.026098


==========================================================================================
sigma=1.0  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [1.9318, 2.6027]
Oracle noise floor: L2 = 0.006290

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0376     0.0231     0.1242     0.005516
      nuts    10000      500     0.0377     0.0230     0.1168     0.004210
      nuts     1000      200     0.1359     0.0784     0.4284     0.009792
      nuts     1000      100     0.1234     0.0781     0.3393     0.009515
      nuts      500      100     0.1730     0.1013     0.5065     0.003698
      nuts      250      100     0.2268     0.1370     0.8779     0.040556
      nuts      200      100     0.2893     0.1654     0.9137     0.022830

    barker    10000     1000     0.2405     0.1941     1.2483     0.034162
    barker    10000      500     0.2237     0.1866     1.3252     0.006491
    barker     1000      200     0.4352     0.3277     2.4117     0.085469
    barker     1000      100     0.5640     0.3929     1.7215     0.034140
    barker      500      100     0.6860     0.4165     1.8407     0.087306
    barker      250      100     0.7953     0.3973     1.7557     0.115164
    barker      200      100     0.8512     0.4183     2.9595     0.032431

       hmc    10000     1000     0.1017     0.0798     0.5694     0.013303
       hmc    10000      500     0.1047     0.0766     0.3454     0.004031
       hmc     1000      200     0.3393     0.2512     1.2834     0.075213
       hmc     1000      100     0.3106     0.2424     1.4910     0.013340
       hmc      500      100     0.4664     0.3098     1.5783     0.063850
       hmc      250      100     0.5090     0.3589     1.6570     0.008918
       hmc      200      100     0.6175     0.3742     1.7992     0.041702


==========================================================================================
sigma=1.0  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [3.8208, 4.8479]
Oracle noise floor: L2 = 0.002446

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0202     0.0117     0.0547     0.001983
      nuts    10000      500     0.0209     0.0110     0.0667     0.001712
      nuts     1000      200     0.0613     0.0305     0.1720     0.003755
      nuts     1000      100     0.0670     0.0394     0.3234     0.004398
      nuts      500      100     0.0920     0.0502     0.2419     0.001657
      nuts      250      100     0.1341     0.0743     0.5804     0.005442
      nuts      200      100     0.1485     0.0850     0.4286     0.012533

    barker    10000     1000     0.1158     0.0659     0.2796     0.006655
    barker    10000      500     0.0986     0.0585     0.3311     0.009626
    barker     1000      200     0.2689     0.1713     0.8963     0.015710
    barker     1000      100     0.2709     0.1637     0.8777     0.006800
    barker      500      100     0.4264     0.2890     1.5042     0.041853
    barker      250      100     0.5550     0.3645     1.8391     0.012903
    barker      200      100     0.5741     0.3256     1.8542     0.102082

       hmc    10000     1000     0.0222     0.0120     0.0724     0.002041
       hmc    10000      500     0.0256     0.0128     0.0721     0.001480
       hmc     1000      200     0.0758     0.0439     0.2587     0.002368
       hmc     1000      100     0.0918     0.0688     0.6368     0.003706
       hmc      500      100     0.1148     0.0758     0.4700     0.004283
       hmc      250      100     0.1581     0.0997     0.5375     0.030492
       hmc      200      100     0.1748     0.1181     0.7713     0.025569


==========================================================================================
sigma=1.0  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [5.4980, 6.3482]
Oracle noise floor: L2 = 0.003124

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0193     0.0104     0.0551     0.002139
      nuts    10000      500     0.0178     0.0091     0.0434     0.001981
      nuts     1000      200     0.0545     0.0302     0.1459     0.005305
      nuts     1000      100     0.0537     0.0291     0.1678     0.008556
      nuts      500      100     0.0740     0.0383     0.2092     0.009711
      nuts      250      100     0.1105     0.0601     0.3506     0.016702
      nuts      200      100     0.1203     0.0731     0.4047     0.011908

    barker    10000     1000     0.1180     0.0619     0.3071     0.015661
    barker    10000      500     0.0599     0.0343     0.1951     0.008647
    barker     1000      200     0.1962     0.1159     0.6183     0.009118
    barker     1000      100     0.1998     0.1331     0.6715     0.010584
    barker      500      100     0.3003     0.2086     1.5567     0.017534
    barker      250      100     0.3577     0.2327     1.1956     0.034023
    barker      200      100     0.4156     0.2729     1.4867     0.036783

       hmc    10000     1000     0.0183     0.0102     0.0494     0.003738
       hmc    10000      500     0.0163     0.0095     0.0563     0.001188
       hmc     1000      200     0.0497     0.0297     0.1813     0.001638
       hmc     1000      100     0.0551     0.0324     0.1811     0.006362
       hmc      500      100     0.0785     0.0504     0.3310     0.014625
       hmc      250      100     0.0911     0.0544     0.3035     0.006865
       hmc      200      100     0.1024     0.0690     0.5262     0.012597


==========================================================================================
sigma=1.0  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [7.0990, 7.7693]
Oracle noise floor: L2 = 0.003576

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0186     0.0109     0.0472     0.000212
      nuts    10000      500     0.0161     0.0087     0.0451     0.002853
      nuts     1000      200     0.0488     0.0258     0.1424     0.002158
      nuts     1000      100     0.0494     0.0287     0.1826     0.002369
      nuts      500      100     0.0723     0.0402     0.2251     0.006767
      nuts      250      100     0.1005     0.0547     0.2913     0.008723
      nuts      200      100     0.1120     0.0587     0.3438     0.011401

    barker    10000     1000     0.1384     0.0753     0.3801     0.038448
    barker    10000      500     0.0495     0.0316     0.2017     0.003430
    barker     1000      200     0.1588     0.1048     0.5150     0.013144
    barker     1000      100     0.1735     0.1075     0.4995     0.005106
    barker      500      100     0.2404     0.1551     0.8623     0.009292
    barker      250      100     0.3226     0.1912     1.1204     0.006253
    barker      200      100     0.3309     0.2038     1.2766     0.027769

       hmc    10000     1000     0.0180     0.0118     0.0657     0.002434
       hmc    10000      500     0.0129     0.0075     0.0402     0.000598
       hmc     1000      200     0.0459     0.0273     0.1649     0.005726
       hmc     1000      100     0.0413     0.0277     0.1792     0.002081
       hmc      500      100     0.0615     0.0391     0.2461     0.006559
       hmc      250      100     0.0820     0.0446     0.2375     0.004371
       hmc      200      100     0.0862     0.0475     0.2639     0.009760


==========================================================================================
sigma=1.0  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [8.6337, 9.1863]
Oracle noise floor: L2 = 0.003353

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0184     0.0099     0.0576     0.001409
      nuts    10000      500     0.0156     0.0093     0.0560     0.003072
      nuts     1000      200     0.0513     0.0274     0.1491     0.002882
      nuts     1000      100     0.0502     0.0280     0.1554     0.004433
      nuts      500      100     0.0626     0.0350     0.1664     0.003021
      nuts      250      100     0.0951     0.0502     0.2638     0.008990
      nuts      200      100     0.1062     0.0586     0.3000     0.002966

    barker    10000     1000     0.1571     0.0924     0.5075     0.020221
    barker    10000      500     0.0456     0.0279     0.1780     0.002275
    barker     1000      200     0.1671     0.1050     0.5606     0.008583
    barker     1000      100     0.1577     0.1084     0.8771     0.001511
    barker      500      100     0.2142     0.1321     0.7319     0.012754
    barker      250      100     0.2970     0.1856     0.9711     0.025981
    barker      200      100     0.3204     0.1985     1.0927     0.011120

       hmc    10000     1000     0.0190     0.0123     0.0751     0.005542
       hmc    10000      500     0.0141     0.0076     0.0393     0.001096
       hmc     1000      200     0.0427     0.0265     0.1355     0.002739
       hmc     1000      100     0.0407     0.0264     0.1420     0.003695
       hmc      500      100     0.0552     0.0333     0.2050     0.004720
       hmc      250      100     0.0786     0.0434     0.2282     0.004530
       hmc      200      100     0.0838     0.0539     0.3181     0.014070


==========================================================================================
sigma=1.0  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [10.1334, 10.5982]
Oracle noise floor: L2 = 0.000546

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0168     0.0100     0.0553     0.001360
      nuts    10000      500     0.0158     0.0083     0.0461     0.000826
      nuts     1000      200     0.0463     0.0252     0.1288     0.001024
      nuts     1000      100     0.0512     0.0268     0.1685     0.005521
      nuts      500      100     0.0659     0.0357     0.1702     0.009474
      nuts      250      100     0.0977     0.0551     0.2911     0.006782
      nuts      200      100     0.1026     0.0575     0.3705     0.009682

    barker    10000     1000     0.1974     0.1154     0.5589     0.064760
    barker    10000      500     0.0422     0.0246     0.1367     0.000715
    barker     1000      200     0.1518     0.0912     0.5476     0.007230
    barker     1000      100     0.1561     0.0952     0.5439     0.016267
    barker      500      100     0.2037     0.1222     0.8774     0.015469
    barker      250      100     0.2727     0.1729     0.9762     0.018109
    barker      200      100     0.3336     0.2283     1.5269     0.048612

       hmc    10000     1000     0.0176     0.0120     0.0776     0.002313
       hmc    10000      500     0.0135     0.0077     0.0448     0.001180
       hmc     1000      200     0.0409     0.0229     0.1138     0.001649
       hmc     1000      100     0.0422     0.0251     0.1666     0.001963
       hmc      500      100     0.0593     0.0350     0.1733     0.006415
       hmc      250      100     0.0677     0.0434     0.2344     0.003100
       hmc      200      100     0.0773     0.0479     0.2896     0.003683


==========================================================================================
sigma=1.0  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [11.6075, 12.0127]
Oracle noise floor: L2 = 0.002350

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0180     0.0095     0.0485     0.000471
      nuts    10000      500     0.0153     0.0082     0.0539     0.001775
      nuts     1000      200     0.0458     0.0243     0.1131     0.002610
      nuts     1000      100     0.0467     0.0257     0.1962     0.007430
      nuts      500      100     0.0687     0.0361     0.1799     0.006323
      nuts      250      100     0.0911     0.0548     0.2828     0.012303
      nuts      200      100     0.0995     0.0553     0.3127     0.010240

    barker    10000     1000     0.2415     0.1287     0.7305     0.097441
    barker    10000      500     0.0404     0.0231     0.1215     0.003383
    barker     1000      200     0.1585     0.0956     0.6887     0.014719
    barker     1000      100     0.1431     0.0861     0.4787     0.007570
    barker      500      100     0.1987     0.1186     0.6335     0.009593
    barker      250      100     0.2781     0.1812     1.2462     0.007065
    barker      200      100     0.3169     0.2062     1.3541     0.020060

       hmc    10000     1000     0.0184     0.0119     0.0662     0.002149
       hmc    10000      500     0.0135     0.0080     0.0526     0.001154
       hmc     1000      200     0.0398     0.0219     0.1140     0.002156
       hmc     1000      100     0.0404     0.0226     0.1132     0.003665
       hmc      500      100     0.0540     0.0342     0.1875     0.003013
       hmc      250      100     0.0707     0.0431     0.2127     0.002980
       hmc      200      100     0.0749     0.0441     0.2005     0.008774


################################################################################
# SIGMA = 1.5
################################################################################

Oracle (NUTS 10000/1000) computed in 85.1s
      nuts (10000/1000) done in 86.8s
      nuts (10000/500) done in 81.2s
      nuts (1000/200) done in 19.2s
      nuts (1000/100) done in 18.3s
      nuts (500/100) done in 14.1s
      nuts (250/100) done in 12.2s
      nuts (200/100) done in 11.6s
    barker (10000/1000) done in 9.3s
    barker (10000/500) done in 8.5s
    barker (1000/200) done in 6.4s
    barker (1000/100) done in 5.6s
    barker (500/100) done in 5.7s
    barker (250/100) done in 5.7s
    barker (200/100) done in 5.8s
       hmc (10000/1000) done in 8.8s
       hmc (10000/500) done in 8.0s
       hmc (1000/200) done in 5.7s
       hmc (1000/100) done in 5.0s
       hmc (500/100) done in 4.9s
       hmc (250/100) done in 5.0s
       hmc (200/100) done in 4.9s

==========================================================================================
sigma=1.5  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [-0.0197, -0.0206]
Oracle noise floor: L2 = 0.001537

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0339     0.0187     0.0908     0.002681
      nuts    10000      500     0.0329     0.0172     0.0932     0.003976
      nuts     1000      200     0.1080     0.0600     0.2651     0.016278
      nuts     1000      100     0.1057     0.0648     0.3316     0.008891
      nuts      500      100     0.1442     0.0881     0.4483     0.014624
      nuts      250      100     0.2143     0.1186     0.5724     0.015977
      nuts      200      100     0.2414     0.1364     0.7691     0.005441

    barker    10000     1000     0.0931     0.0731     0.4534     0.003844
    barker    10000      500     0.0947     0.0649     0.3652     0.002840
    barker     1000      200     0.2179     0.1425     1.0809     0.014768
    barker     1000      100     0.2478     0.1707     0.7594     0.003133
    barker      500      100     0.3469     0.2148     1.3006     0.020237
    barker      250      100     0.4726     0.2681     1.3359     0.066749
    barker      200      100     0.4873     0.2578     1.3186     0.026638

       hmc    10000     1000     0.0689     0.0440     0.3005     0.010050
       hmc    10000      500     0.0765     0.0486     0.2438     0.010345
       hmc     1000      200     0.2367     0.1628     1.0315     0.006844
       hmc     1000      100     0.2352     0.1728     1.2403     0.011066
       hmc      500      100     0.2927     0.1786     0.9975     0.021315
       hmc      250      100     0.4219     0.2267     1.1980     0.097640
       hmc      200      100     0.4261     0.2506     1.3087     0.018970


==========================================================================================
sigma=1.5  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [-0.0039, 0.0070]
Oracle noise floor: L2 = 0.001346

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0330     0.0175     0.0931     0.003414
      nuts    10000      500     0.0343     0.0185     0.0897     0.006530
      nuts     1000      200     0.1080     0.0588     0.3113     0.011457
      nuts     1000      100     0.1082     0.0608     0.3687     0.006263
      nuts      500      100     0.1515     0.0826     0.4018     0.008831
      nuts      250      100     0.2044     0.1091     0.5554     0.019430
      nuts      200      100     0.2306     0.1292     0.7741     0.031345

    barker    10000     1000     0.1011     0.0683     0.3451     0.006061
    barker    10000      500     0.1070     0.0706     0.4219     0.010339
    barker     1000      200     0.2123     0.1640     0.9585     0.023420
    barker     1000      100     0.2578     0.1669     0.9294     0.015039
    barker      500      100     0.3236     0.2039     1.1028     0.022104
    barker      250      100     0.4451     0.2574     1.2658     0.060407
    barker      200      100     0.5190     0.2872     1.6847     0.017033

       hmc    10000     1000     0.0747     0.0487     0.2642     0.004429
       hmc    10000      500     0.0728     0.0451     0.2592     0.002797
       hmc     1000      200     0.2611     0.1775     1.2034     0.028688
       hmc     1000      100     0.2405     0.1634     0.8118     0.020032
       hmc      500      100     0.3340     0.2279     1.1803     0.046927
       hmc      250      100     0.4175     0.2380     1.3465     0.039934
       hmc      200      100     0.4391     0.2586     1.4613     0.014559


==========================================================================================
sigma=1.5  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.1761, 0.2762]
Oracle noise floor: L2 = 0.001589

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0333     0.0174     0.0904     0.001317
      nuts    10000      500     0.0357     0.0230     0.1343     0.002433
      nuts     1000      200     0.1073     0.0618     0.3067     0.008005
      nuts     1000      100     0.1112     0.0671     0.3307     0.009618
      nuts      500      100     0.1689     0.1018     0.4993     0.004081
      nuts      250      100     0.2130     0.1260     0.7381     0.007888
      nuts      200      100     0.2431     0.1501     0.8181     0.023834

    barker    10000     1000     0.1033     0.0596     0.2728     0.006408
    barker    10000      500     0.1108     0.0822     0.5690     0.019956
    barker     1000      200     0.2498     0.1740     0.9624     0.008667
    barker     1000      100     0.2583     0.1718     0.9946     0.059104
    barker      500      100     0.3525     0.2357     1.1083     0.021244
    barker      250      100     0.4851     0.2465     1.1113     0.025515
    barker      200      100     0.5224     0.2869     1.3143     0.055599

       hmc    10000     1000     0.0808     0.0531     0.2826     0.004859
       hmc    10000      500     0.0869     0.0559     0.3069     0.008011
       hmc     1000      200     0.2678     0.1722     0.9978     0.018712
       hmc     1000      100     0.2771     0.1920     1.0491     0.060919
       hmc      500      100     0.3620     0.2402     1.2812     0.082713
       hmc      250      100     0.5092     0.2757     1.5199     0.211566
       hmc      200      100     0.5083     0.2742     1.3623     0.195776


==========================================================================================
sigma=1.5  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [0.5994, 0.8618]
Oracle noise floor: L2 = 0.003018

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0280     0.0159     0.0906     0.005402
      nuts    10000      500     0.0282     0.0164     0.0854     0.002899
      nuts     1000      200     0.0929     0.0498     0.2923     0.005876
      nuts     1000      100     0.0867     0.0456     0.1964     0.015706
      nuts      500      100     0.1319     0.0719     0.3744     0.013330
      nuts      250      100     0.1668     0.0855     0.4605     0.003383
      nuts      200      100     0.2093     0.1116     0.6770     0.011926

    barker    10000     1000     0.0783     0.0512     0.2845     0.003667
    barker    10000      500     0.0850     0.0614     0.3497     0.006012
    barker     1000      200     0.1964     0.1436     0.9664     0.024315
    barker     1000      100     0.2248     0.1564     0.8263     0.026319
    barker      500      100     0.3172     0.2518     1.5659     0.025794
    barker      250      100     0.3893     0.2496     1.3739     0.088949
    barker      200      100     0.4664     0.3243     1.8118     0.021199

       hmc    10000     1000     0.0752     0.0506     0.3047     0.003658
       hmc    10000      500     0.0738     0.0490     0.2976     0.004257
       hmc     1000      200     0.2679     0.2059     1.2714     0.017678
       hmc     1000      100     0.2457     0.1836     1.0063     0.010431
       hmc      500      100     0.3133     0.2300     1.4684     0.044162
       hmc      250      100     0.3841     0.2389     1.3243     0.026832
       hmc      200      100     0.3933     0.2741     1.5652     0.054871


==========================================================================================
sigma=1.5  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [1.0348, 1.4716]
Oracle noise floor: L2 = 0.007842

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0347     0.0196     0.1186     0.006824
      nuts    10000      500     0.0345     0.0197     0.1352     0.005361
      nuts     1000      200     0.1132     0.0642     0.2762     0.006642
      nuts     1000      100     0.1032     0.0554     0.2653     0.004348
      nuts      500      100     0.1446     0.0823     0.4647     0.014309
      nuts      250      100     0.2235     0.1264     0.8311     0.042551
      nuts      200      100     0.2257     0.1296     0.8452     0.030856

    barker    10000     1000     0.1508     0.1348     1.0815     0.013675
    barker    10000      500     0.1654     0.2970     3.6147     0.035673
    barker     1000      200     0.3379     0.4032     3.2155     0.065614
    barker     1000      100     0.4696     0.5520     4.1491     0.121413
    barker      500      100     0.5909     0.5760     3.4011     0.168248
    barker      250      100     0.5882     0.4702     2.8202     0.090455
    barker      200      100     0.5942     0.4634     3.2157     0.072528

       hmc    10000     1000     0.1187     0.0791     0.4071     0.011762
       hmc    10000      500     0.1268     0.0869     0.3949     0.016606
       hmc     1000      200     0.3635     0.2672     1.9649     0.045525
       hmc     1000      100     0.3569     0.2666     1.8225     0.014436
       hmc      500      100     0.4280     0.3615     2.4581     0.010923
       hmc      250      100     0.4601     0.3657     2.3670     0.070386
       hmc      200      100     0.5037     0.4162     2.4068     0.039962


==========================================================================================
sigma=1.5  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [2.2655, 3.4801]
Oracle noise floor: L2 = 0.008973

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0739     0.0452     0.2261     0.017119
      nuts    10000      500     0.0663     0.0445     0.2390     0.003330
      nuts     1000      200     0.2004     0.1262     0.7570     0.016250
      nuts     1000      100     0.2352     0.1541     1.3004     0.033790
      nuts      500      100     0.3115     0.2027     1.2193     0.030026
      nuts      250      100     0.4581     0.3061     1.7480     0.016798
      nuts      200      100     0.5171     0.3558     2.0598     0.003158

    barker    10000     1000     0.7993     0.6665     2.7768     0.299151
    barker    10000      500     0.6886     0.6442     4.2663     0.075445
    barker     1000      200     0.9306     0.6424     2.6988     0.117815
    barker     1000      100     1.0894     0.6501     3.1267     0.046331
    barker      500      100     1.2390     0.6824     3.7130     0.089785
    barker      250      100     1.2593     0.6555     3.5453     0.088935
    barker      200      100     1.3613     0.6749     2.8888     0.075469

       hmc    10000     1000     0.2114     0.1745     1.1403     0.015400
       hmc    10000      500     0.2357     0.2133     1.5185     0.018503
       hmc     1000      200     0.7037     0.5153     2.5282     0.190289
       hmc     1000      100     0.6608     0.5478     2.5268     0.103326
       hmc      500      100     0.8831     0.5787     2.6667     0.015826
       hmc      250      100     0.9824     0.6435     2.8182     0.015834
       hmc      200      100     0.9252     0.6419     3.0199     0.161884


==========================================================================================
sigma=1.5  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [4.2803, 6.0959]
Oracle noise floor: L2 = 0.002347

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0429     0.0270     0.2442     0.004923
      nuts    10000      500     0.0379     0.0218     0.1697     0.002028
      nuts     1000      200     0.1185     0.0764     0.6141     0.011875
      nuts     1000      100     0.1151     0.0643     0.4554     0.009004
      nuts      500      100     0.1647     0.1054     1.0664     0.023451
      nuts      250      100     0.2260     0.1330     0.9325     0.003114
      nuts      200      100     0.2668     0.1932     1.9582     0.041218

    barker    10000     1000     0.4417     0.2896     1.8217     0.087502
    barker    10000      500     0.3602     0.2490     1.6888     0.055006
    barker     1000      200     0.8914     0.6468     5.1878     0.045830
    barker     1000      100     0.8543     0.5296     2.9325     0.073802
    barker      500      100     1.0675     0.6150     4.5326     0.095935
    barker      250      100     1.1600     0.7073     5.9385     0.092458
    barker      200      100     1.1497     0.5727     3.0029     0.197245

       hmc    10000     1000     0.0594     0.0591     0.6812     0.005202
       hmc    10000      500     0.0687     0.0560     0.3140     0.002123
       hmc     1000      200     0.2017     0.1969     2.0195     0.024160
       hmc     1000      100     0.1943     0.1403     0.9313     0.017584
       hmc      500      100     0.2534     0.1882     1.4276     0.027292
       hmc      250      100     0.3250     0.2799     2.1975     0.041588
       hmc      200      100     0.3857     0.4172     3.9373     0.044395


==========================================================================================
sigma=1.5  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [5.9992, 7.7672]
Oracle noise floor: L2 = 0.003167

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0274     0.0153     0.0821     0.001324
      nuts    10000      500     0.0281     0.0150     0.0926     0.005627
      nuts     1000      200     0.0875     0.0532     0.2869     0.008179
      nuts     1000      100     0.0933     0.0494     0.2539     0.003491
      nuts      500      100     0.1212     0.0668     0.3381     0.006322
      nuts      250      100     0.1934     0.1026     0.6109     0.001472
      nuts      200      100     0.2032     0.1093     0.5320     0.014403

    barker    10000     1000     0.3262     0.1826     1.2078     0.020632
    barker    10000      500     0.2576     0.1561     0.7801     0.021759
    barker     1000      200     0.7939     0.4260     2.4262     0.024269
    barker     1000      100     0.7586     0.4869     2.9392     0.043839
    barker      500      100     0.9438     0.5524     3.0863     0.086166
    barker      250      100     1.1618     0.5968     3.1030     0.135125
    barker      200      100     1.1287     0.5811     2.8566     0.069439

       hmc    10000     1000     0.0327     0.0182     0.0851     0.004594
       hmc    10000      500     0.0354     0.0204     0.1239     0.004298
       hmc     1000      200     0.1072     0.0567     0.3244     0.013668
       hmc     1000      100     0.1249     0.0836     0.4684     0.011656
       hmc      500      100     0.1557     0.1051     0.7571     0.010287
       hmc      250      100     0.2039     0.1214     0.7030     0.011599
       hmc      200      100     0.2343     0.1725     1.0352     0.014111


==========================================================================================
sigma=1.5  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [7.6863, 9.2526]
Oracle noise floor: L2 = 0.006229

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0272     0.0152     0.0761     0.002104
      nuts    10000      500     0.0263     0.0129     0.0639     0.003158
      nuts     1000      200     0.0869     0.0441     0.2417     0.006037
      nuts     1000      100     0.0778     0.0458     0.2777     0.002365
      nuts      500      100     0.1127     0.0634     0.3553     0.013294
      nuts      250      100     0.1645     0.0912     0.5231     0.000829
      nuts      200      100     0.1813     0.0981     0.5352     0.010030

    barker    10000     1000     0.3799     0.2013     1.0673     0.043017
    barker    10000      500     0.2058     0.1299     0.6325     0.016947
    barker     1000      200     0.6041     0.3769     1.9224     0.028457
    barker     1000      100     0.6319     0.4017     2.1181     0.038970
    barker      500      100     0.8365     0.4877     3.6095     0.166377
    barker      250      100     1.0039     0.5530     2.6137     0.018612
    barker      200      100     1.1227     0.5728     3.3370     0.083203

       hmc    10000     1000     0.0306     0.0174     0.0799     0.002853
       hmc    10000      500     0.0278     0.0145     0.0736     0.004490
       hmc     1000      200     0.0768     0.0441     0.2684     0.001422
       hmc     1000      100     0.0867     0.0600     0.4275     0.008528
       hmc      500      100     0.1205     0.0843     0.4942     0.017983
       hmc      250      100     0.1593     0.1016     0.6355     0.007420
       hmc      200      100     0.1725     0.1129     0.7696     0.013888


==========================================================================================
sigma=1.5  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [9.3309, 10.6739]
Oracle noise floor: L2 = 0.001429

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0288     0.0164     0.0793     0.002609
      nuts    10000      500     0.0235     0.0132     0.0786     0.003093
      nuts     1000      200     0.0769     0.0439     0.2755     0.016058
      nuts     1000      100     0.0760     0.0431     0.2345     0.007095
      nuts      500      100     0.1104     0.0634     0.3716     0.011666
      nuts      250      100     0.1605     0.0888     0.4341     0.009369
      nuts      200      100     0.1707     0.0917     0.4130     0.005380

    barker    10000     1000     0.4179     0.2237     1.2800     0.119562
    barker    10000      500     0.1708     0.1001     0.5294     0.006103
    barker     1000      200     0.6194     0.4045     2.1377     0.033927
    barker     1000      100     0.5439     0.3754     2.1522     0.049453
    barker      500      100     0.7760     0.4838     2.6028     0.099808
    barker      250      100     0.9829     0.5775     2.7542     0.080564
    barker      200      100     0.9680     0.5197     2.5694     0.088930

       hmc    10000     1000     0.0290     0.0156     0.0780     0.002707
       hmc    10000      500     0.0220     0.0129     0.0743     0.004399
       hmc     1000      200     0.0671     0.0349     0.1935     0.004799
       hmc     1000      100     0.0729     0.0469     0.3430     0.008779
       hmc      500      100     0.1018     0.0666     0.4411     0.007360
       hmc      250      100     0.1305     0.0822     0.5102     0.005412
       hmc      200      100     0.1341     0.0837     0.4615     0.008764


==========================================================================================
sigma=1.5  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [10.9345, 12.0766]
Oracle noise floor: L2 = 0.000399

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0254     0.0155     0.0844     0.004378
      nuts    10000      500     0.0227     0.0121     0.0595     0.001950
      nuts     1000      200     0.0738     0.0394     0.2400     0.006309
      nuts     1000      100     0.0717     0.0376     0.2248     0.005380
      nuts      500      100     0.1057     0.0609     0.3777     0.013579
      nuts      250      100     0.1628     0.0855     0.4593     0.008455
      nuts      200      100     0.1585     0.0938     0.4230     0.012991

    barker    10000     1000     0.4854     0.2672     1.4139     0.148031
    barker    10000      500     0.1624     0.1067     0.5644     0.012792
    barker     1000      200     0.5339     0.3081     1.9105     0.035602
    barker     1000      100     0.5399     0.3625     1.9824     0.029291
    barker      500      100     0.7448     0.4431     2.7429     0.109466
    barker      250      100     0.9395     0.5231     2.7165     0.038127
    barker      200      100     0.9828     0.5374     2.8989     0.041277

       hmc    10000     1000     0.0261     0.0161     0.0972     0.005510
       hmc    10000      500     0.0221     0.0119     0.0566     0.005377
       hmc     1000      200     0.0597     0.0334     0.1687     0.003100
       hmc     1000      100     0.0687     0.0447     0.2638     0.005204
       hmc      500      100     0.0921     0.0569     0.3393     0.010506
       hmc      250      100     0.1226     0.0724     0.3880     0.007385
       hmc      200      100     0.1230     0.0837     0.5256     0.009005


################################################################################
# SIGMA = 2.0
################################################################################

Oracle (NUTS 10000/1000) computed in 97.9s
      nuts (10000/1000) done in 95.2s
      nuts (10000/500) done in 90.8s
      nuts (1000/200) done in 22.8s
      nuts (1000/100) done in 21.3s
      nuts (500/100) done in 16.3s
      nuts (250/100) done in 13.3s
      nuts (200/100) done in 12.9s
    barker (10000/1000) done in 9.2s
    barker (10000/500) done in 8.4s
    barker (1000/200) done in 6.5s
    barker (1000/100) done in 5.7s
    barker (500/100) done in 5.7s
    barker (250/100) done in 5.7s
    barker (200/100) done in 5.7s
       hmc (10000/1000) done in 8.9s
       hmc (10000/500) done in 8.0s
       hmc (1000/200) done in 5.7s
       hmc (1000/100) done in 5.0s
       hmc (500/100) done in 4.9s
       hmc (250/100) done in 5.0s
       hmc (200/100) done in 4.9s

==========================================================================================
sigma=2.0  ||x_t|| = 0.0
==========================================================================================
Oracle mean: [-0.0118, -0.0151]
Oracle noise floor: L2 = 0.003793

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0366     0.0203     0.1079     0.001043
      nuts    10000      500     0.0378     0.0218     0.1085     0.002146
      nuts     1000      200     0.1119     0.0623     0.3221     0.007412
      nuts     1000      100     0.1118     0.0652     0.4400     0.007275
      nuts      500      100     0.1644     0.0859     0.4262     0.008333
      nuts      250      100     0.2084     0.1169     0.6184     0.004469
      nuts      200      100     0.2515     0.1355     0.8664     0.005269

    barker    10000     1000     0.1173     0.0814     0.4024     0.009840
    barker    10000      500     0.1091     0.0744     0.4202     0.005599
    barker     1000      200     0.2503     0.1959     1.1578     0.037575
    barker     1000      100     0.2865     0.2151     0.9981     0.008793
    barker      500      100     0.3807     0.2485     1.5817     0.002319
    barker      250      100     0.4705     0.2525     1.4703     0.071745
    barker      200      100     0.5368     0.3108     1.8846     0.039482

       hmc    10000     1000     0.0697     0.0428     0.2154     0.008086
       hmc    10000      500     0.0800     0.0574     0.3795     0.001322
       hmc     1000      200     0.2851     0.2226     1.3165     0.009534
       hmc     1000      100     0.2533     0.1824     1.0806     0.017946
       hmc      500      100     0.3537     0.2210     1.1364     0.028254
       hmc      250      100     0.4249     0.2675     1.4578     0.040272
       hmc      200      100     0.4443     0.2568     1.5295     0.031308


==========================================================================================
sigma=2.0  ||x_t|| = 0.1
==========================================================================================
Oracle mean: [0.0013, 0.0090]
Oracle noise floor: L2 = 0.006962

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0340     0.0200     0.0938     0.003815
      nuts    10000      500     0.0351     0.0209     0.1137     0.003608
      nuts     1000      200     0.1159     0.0704     0.3649     0.004679
      nuts     1000      100     0.1055     0.0574     0.3338     0.009694
      nuts      500      100     0.1676     0.0961     0.5494     0.012500
      nuts      250      100     0.2335     0.1218     0.6185     0.025765
      nuts      200      100     0.2402     0.1219     0.5757     0.009027

    barker    10000     1000     0.1066     0.0646     0.3278     0.017829
    barker    10000      500     0.1029     0.0729     0.3966     0.013759
    barker     1000      200     0.2506     0.1726     0.8775     0.024453
    barker     1000      100     0.2888     0.2138     1.1550     0.014249
    barker      500      100     0.3882     0.2725     1.3862     0.033728
    barker      250      100     0.5048     0.2996     1.4026     0.018852
    barker      200      100     0.5554     0.2981     1.8050     0.060051

       hmc    10000     1000     0.0774     0.0509     0.2726     0.008312
       hmc    10000      500     0.0908     0.0589     0.2887     0.007903
       hmc     1000      200     0.2839     0.2099     1.3142     0.034614
       hmc     1000      100     0.2809     0.1836     1.0870     0.030963
       hmc      500      100     0.3460     0.2409     1.8736     0.054400
       hmc      250      100     0.4394     0.2888     1.5964     0.021781
       hmc      200      100     0.4625     0.2746     1.5767     0.063968


==========================================================================================
sigma=2.0  ||x_t|| = 1.0
==========================================================================================
Oracle mean: [0.1101, 0.1764]
Oracle noise floor: L2 = 0.005733

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0342     0.0195     0.1051     0.003035
      nuts    10000      500     0.0361     0.0214     0.1217     0.005866
      nuts     1000      200     0.1155     0.0694     0.3698     0.005629
      nuts     1000      100     0.1213     0.0687     0.4055     0.008328
      nuts      500      100     0.1757     0.0974     0.5606     0.021215
      nuts      250      100     0.2374     0.1293     0.6304     0.014935
      nuts      200      100     0.2705     0.1408     0.8446     0.027290

    barker    10000     1000     0.1225     0.0863     0.4484     0.014323
    barker    10000      500     0.1077     0.0723     0.3918     0.001223
    barker     1000      200     0.2561     0.1956     0.9935     0.039920
    barker     1000      100     0.2959     0.2397     1.2238     0.041744
    barker      500      100     0.4095     0.2704     1.6878     0.051239
    barker      250      100     0.5053     0.2921     1.4037     0.002637
    barker      200      100     0.5576     0.3317     1.7428     0.123378

       hmc    10000     1000     0.0840     0.0621     0.5245     0.008169
       hmc    10000      500     0.0868     0.0563     0.2932     0.013545
       hmc     1000      200     0.2894     0.2139     1.1208     0.015368
       hmc     1000      100     0.3008     0.2215     1.0740     0.042770
       hmc      500      100     0.3972     0.2581     1.3619     0.062297
       hmc      250      100     0.4805     0.2779     1.2800     0.079930
       hmc      200      100     0.5210     0.3147     1.3845     0.146172


==========================================================================================
sigma=2.0  ||x_t|| = 3.0
==========================================================================================
Oracle mean: [0.3852, 0.5826]
Oracle noise floor: L2 = 0.002304

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0341     0.0182     0.1047     0.004010
      nuts    10000      500     0.0345     0.0203     0.1160     0.005504
      nuts     1000      200     0.1141     0.0608     0.2931     0.008004
      nuts     1000      100     0.1147     0.0602     0.3308     0.014874
      nuts      500      100     0.1543     0.0868     0.4675     0.002400
      nuts      250      100     0.2408     0.1352     0.8908     0.021253
      nuts      200      100     0.2676     0.1431     0.7450     0.045647

    barker    10000     1000     0.1136     0.0743     0.4065     0.015129
    barker    10000      500     0.1149     0.0887     0.3942     0.019729
    barker     1000      200     0.2463     0.1781     1.4857     0.022107
    barker     1000      100     0.2719     0.2116     1.2228     0.008660
    barker      500      100     0.4228     0.3165     2.7282     0.040789
    barker      250      100     0.5191     0.3491     2.6771     0.046613
    barker      200      100     0.5677     0.3415     2.0927     0.028543

       hmc    10000     1000     0.0806     0.0516     0.2845     0.002437
       hmc    10000      500     0.0972     0.0677     0.4011     0.008778
       hmc     1000      200     0.3319     0.2291     1.1056     0.072878
       hmc     1000      100     0.3336     0.2157     1.2348     0.024111
       hmc      500      100     0.4140     0.2811     1.6267     0.012321
       hmc      250      100     0.4817     0.2593     1.4458     0.070462
       hmc      200      100     0.5399     0.3382     2.6440     0.150390


==========================================================================================
sigma=2.0  ||x_t|| = 5.0
==========================================================================================
Oracle mean: [0.6739, 1.0040]
Oracle noise floor: L2 = 0.004168

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0331     0.0174     0.0846     0.001751
      nuts    10000      500     0.0342     0.0185     0.1063     0.006988
      nuts     1000      200     0.1061     0.0586     0.2825     0.012640
      nuts     1000      100     0.1154     0.0643     0.3013     0.002899
      nuts      500      100     0.1423     0.0866     0.4233     0.007812
      nuts      250      100     0.2051     0.1311     0.6884     0.025063
      nuts      200      100     0.2218     0.1368     0.7943     0.023980

    barker    10000     1000     0.1452     0.1407     1.1458     0.019460
    barker    10000      500     0.1320     0.1180     0.6085     0.007105
    barker     1000      200     0.2913     0.3565     3.4809     0.025536
    barker     1000      100     0.3950     0.4334     2.3457     0.086864
    barker      500      100     0.4913     0.4532     2.3934     0.122705
    barker      250      100     0.5187     0.4600     3.6411     0.132565
    barker      200      100     0.5672     0.4782     2.6595     0.175131

       hmc    10000     1000     0.1126     0.0803     0.4571     0.007397
       hmc    10000      500     0.1253     0.0818     0.4202     0.011284
       hmc     1000      200     0.3352     0.3231     2.5816     0.053061
       hmc     1000      100     0.3049     0.2379     1.7295     0.047572
       hmc      500      100     0.3917     0.3027     2.1251     0.022879
       hmc      250      100     0.4363     0.3474     3.0137     0.035249
       hmc      200      100     0.4912     0.4198     2.2688     0.047783


==========================================================================================
sigma=2.0  ||x_t|| = 7.0
==========================================================================================
Oracle mean: [1.1325, 1.7477]
Oracle noise floor: L2 = 0.007088

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0498     0.0343     0.1626     0.008055
      nuts    10000      500     0.0506     0.0287     0.1443     0.009330
      nuts     1000      200     0.1749     0.1218     0.6770     0.027476
      nuts     1000      100     0.1746     0.1220     0.5567     0.013615
      nuts      500      100     0.2305     0.1450     0.7039     0.012630
      nuts      250      100     0.3402     0.2234     1.4623     0.025228
      nuts      200      100     0.3468     0.2527     1.4959     0.006845

    barker    10000     1000     0.3821     0.4091     3.5807     0.033576
    barker    10000      500     0.3255     0.4117     3.9899     0.046482
    barker     1000      200     0.5624     0.5422     3.4614     0.028795
    barker     1000      100     1.0317     0.9128     5.7883     0.330056
    barker      500      100     1.0347     0.7763     4.2128     0.421602
    barker      250      100     0.9978     0.7328     5.4100     0.235324
    barker      200      100     1.0210     0.7742     4.9414     0.317685

       hmc    10000     1000     0.2421     0.1720     1.1085     0.010666
       hmc    10000      500     0.2673     0.2018     1.2425     0.022860
       hmc     1000      200     0.6934     0.5427     4.2835     0.060873
       hmc     1000      100     0.6259     0.4701     3.2941     0.038186
       hmc      500      100     0.7686     0.5757     3.0799     0.047354
       hmc      250      100     0.8393     0.7178     4.1173     0.054785
       hmc      200      100     0.8693     0.6021     2.8949     0.067916


==========================================================================================
sigma=2.0  ||x_t|| = 9.0
==========================================================================================
Oracle mean: [2.5146, 4.0197]
Oracle noise floor: L2 = 0.006376

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.1029     0.0745     0.4429     0.006937
      nuts    10000      500     0.0977     0.0784     0.4583     0.005726
      nuts     1000      200     0.3321     0.2498     1.5796     0.010474
      nuts     1000      100     0.4124     0.3092     2.7225     0.128644
      nuts      500      100     0.5105     0.3572     2.3984     0.138303
      nuts      250      100     0.7107     0.4401     2.3718     0.206388
      nuts      200      100     0.7023     0.4921     2.5474     0.185402

    barker    10000     1000     1.3125     0.9990     3.5474     0.696250
    barker    10000      500     1.1079     0.9442     3.4949     0.131094
    barker     1000      200     1.3997     0.9698     4.1336     0.069301
    barker     1000      100     1.5946     0.9488     4.3162     0.196265
    barker      500      100     1.7104     0.9084     3.9124     0.342504
    barker      250      100     1.6704     0.9432     5.1034     0.205088
    barker      200      100     1.6703     0.9753     5.4469     0.512433

       hmc    10000     1000     0.4258     0.3363     1.5664     0.053204
       hmc    10000      500     0.4530     0.3801     1.6843     0.078432
       hmc     1000      200     1.1974     0.8976     3.5900     0.392209
       hmc     1000      100     1.2180     0.8613     3.4549     0.207348
       hmc      500      100     1.4015     0.8951     3.9817     0.170522
       hmc      250      100     1.5422     0.9383     4.2353     0.233921
       hmc      200      100     1.6044     0.9424     4.4734     0.045728


==========================================================================================
sigma=2.0  ||x_t|| = 11.0
==========================================================================================
Oracle mean: [4.7286, 7.0993]
Oracle noise floor: L2 = 0.001790

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0844     0.0587     0.3361     0.020526
      nuts    10000      500     0.0937     0.0709     0.6878     0.007572
      nuts     1000      200     0.2380     0.1965     1.8868     0.020336
      nuts     1000      100     0.2163     0.1539     1.1151     0.026313
      nuts      500      100     0.3033     0.2551     2.7554     0.033426
      nuts      250      100     0.3390     0.2185     1.3404     0.103834
      nuts      200      100     0.4560     0.3502     2.4430     0.098481

    barker    10000     1000     1.0836     0.7651     4.6751     0.375795
    barker    10000      500     0.9919     0.8185     5.7558     0.088587
    barker     1000      200     1.3080     0.8512     5.5267     0.211433
    barker     1000      100     1.5178     1.0496     6.5290     0.170578
    barker      500      100     1.4535     0.8330     6.8929     0.252054
    barker      250      100     1.2752     0.7542     5.1128     0.331013
    barker      200      100     1.3616     0.8973     6.5468     0.256589

       hmc    10000     1000     0.1529     0.1500     1.1178     0.030546
       hmc    10000      500     0.1700     0.1491     1.0374     0.012017
       hmc     1000      200     0.3896     0.3811     2.8601     0.047326
       hmc     1000      100     0.4206     0.3666     2.4271     0.050018
       hmc      500      100     0.5437     0.5353     5.0083     0.025962
       hmc      250      100     0.6164     0.5097     4.2577     0.066399
       hmc      200      100     0.7415     0.9231     6.8821     0.033791


==========================================================================================
sigma=2.0  ||x_t|| = 13.0
==========================================================================================
Oracle mean: [6.5243, 9.0457]
Oracle noise floor: L2 = 0.006840

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0411     0.0383     0.4918     0.008504
      nuts    10000      500     0.0422     0.0223     0.1591     0.006177
      nuts     1000      200     0.1356     0.1032     1.2008     0.002319
      nuts     1000      100     0.1353     0.0807     0.5172     0.004196
      nuts      500      100     0.1880     0.1060     0.7499     0.017692
      nuts      250      100     0.2652     0.1414     0.9226     0.010133
      nuts      200      100     0.2816     0.2209     2.5546     0.041470

    barker    10000     1000     0.8720     0.5119     2.5757     0.213085
    barker    10000      500     0.7001     0.5001     4.5803     0.032710
    barker     1000      200     1.4444     0.7875     5.4709     0.197967
    barker     1000      100     1.3978     0.7268     4.2010     0.220377
    barker      500      100     1.5555     0.7999     4.5920     0.117601
    barker      250      100     1.3555     0.7001     3.8937     0.239409
    barker      200      100     1.4812     0.7681     4.9063     0.331324

       hmc    10000     1000     0.0510     0.0277     0.1352     0.008090
       hmc    10000      500     0.0659     0.0459     0.2390     0.005481
       hmc     1000      200     0.1851     0.1506     1.4341     0.011831
       hmc     1000      100     0.2167     0.1695     1.0053     0.012583
       hmc      500      100     0.2683     0.1768     0.8182     0.017546
       hmc      250      100     0.3436     0.2346     1.5549     0.017180
       hmc      200      100     0.3636     0.2358     1.3680     0.018342


==========================================================================================
sigma=2.0  ||x_t|| = 15.0
==========================================================================================
Oracle mean: [8.2105, 10.6466]
Oracle noise floor: L2 = 0.006936

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0390     0.0212     0.1083     0.003726
      nuts    10000      500     0.0398     0.0202     0.0959     0.004267
      nuts     1000      200     0.1261     0.0622     0.2999     0.010097
      nuts     1000      100     0.1270     0.0649     0.3868     0.011592
      nuts      500      100     0.1818     0.0915     0.4904     0.011504
      nuts      250      100     0.2414     0.1256     0.5969     0.020516
      nuts      200      100     0.2738     0.1443     0.8369     0.015706

    barker    10000     1000     0.7612     0.4562     2.8970     0.110354
    barker    10000      500     0.6214     0.3848     2.3001     0.012332
    barker     1000      200     1.3374     0.6630     3.3240     0.147216
    barker     1000      100     1.3470     0.6733     3.4930     0.211170
    barker      500      100     1.5121     0.7625     3.7584     0.070368
    barker      250      100     1.4936     0.7650     5.0578     0.252472
    barker      200      100     1.4775     0.7416     4.1210     0.186952

       hmc    10000     1000     0.0361     0.0197     0.1124     0.003475
       hmc    10000      500     0.0447     0.0304     0.2292     0.007671
       hmc     1000      200     0.1426     0.0798     0.3982     0.014055
       hmc     1000      100     0.1516     0.0905     0.4462     0.020543
       hmc      500      100     0.1892     0.1117     0.5623     0.018041
       hmc      250      100     0.2620     0.1696     1.0676     0.020557
       hmc      200      100     0.2934     0.2038     1.3968     0.029551


==========================================================================================
sigma=2.0  ||x_t|| = 17.0
==========================================================================================
Oracle mean: [9.8891, 12.1310]
Oracle noise floor: L2 = 0.004029

  denoiser   n_mcmc   warmup    mean_L2     std_L2     max_L2    vs_oracle
------------------------------------------------------------------------------
      nuts    10000     1000     0.0381     0.0235     0.1258     0.003034
      nuts    10000      500     0.0382     0.0200     0.1022     0.002384
      nuts     1000      200     0.1210     0.0637     0.3400     0.014532
      nuts     1000      100     0.1122     0.0657     0.4043     0.004710
      nuts      500      100     0.1521     0.0784     0.3839     0.007972
      nuts      250      100     0.2017     0.1177     0.6362     0.012333
      nuts      200      100     0.2529     0.1406     0.6966     0.022182

    barker    10000     1000     0.8407     0.4415     2.5516     0.127800
    barker    10000      500     0.5139     0.3178     1.9560     0.051034
    barker     1000      200     1.2911     0.6525     3.3339     0.197382
    barker     1000      100     1.2410     0.7180     3.4371     0.057160
    barker      500      100     1.4008     0.7284     3.8679     0.031015
    barker      250      100     1.4966     0.7904     4.2787     0.051311
    barker      200      100     1.5264     0.7985     4.1648     0.048992

       hmc    10000     1000     0.0382     0.0247     0.1306     0.002567
       hmc    10000      500     0.0377     0.0200     0.1014     0.001922
       hmc     1000      200     0.1109     0.0623     0.3788     0.020498
       hmc     1000      100     0.1190     0.0759     0.5564     0.008724
       hmc      500      100     0.1653     0.1035     0.6639     0.013168
       hmc      250      100     0.2255     0.1539     0.9504     0.009979
       hmc      200      100     0.2237     0.1706     1.4982     0.015813


Done.


==> csv/results_msw_flow.csv <==
modality,stat,100,200,300,400,500,1000,1500,2000,2500,3000,3500,4000,4500,5000,5500,6000,6500,7000,7500,8000,8500,9500,10000,100000
fix,mean,1.5008650541305542,1.1757754147052766,1.9074013948440551,0.24233565479516983,0.24593134969472885,0.14565690383315086,0.18566902875900268,0.1550260454416275,0.26897311508655547,0.3004214525222778,0.1432829260826111,0.2006935030221939,0.18629132807254792,0.18696656823158264,0.21427031606435776,0.22433704137802124,0.1740301065146923,0.2434192132204771,0.19518182128667833,0.32731199264526367,0.18569309487938881,0.16531879156827928,0.16339596658945083,0.11798580847680569
fix,std,0.02333592797757178,0.21928995502108645,0.04073467500060894,0.03570965159068539,0.008951175021740894,0.024417889561151672,0.04368615605648065,0.01330777200661364,0.04949473634759875,0.013781948385530223,0.07396359627043636,0.02072905865317727,0.04518027732565662,0.05471952731539499,0.04092083639420974,0.030483041295847346,0.08098733807817696,0.07024798341588669,0.05969032032736751,0.016409944155840357,0.05326541037937685,0.07085846060741836,0.012275620080070227,0.06647252361107553
dynamic,mean,0.33729976415634155,0.33382906913757326,0.23178329169750214,0.190435591340065,0.22796723246574402,0.19117156118154527,0.20248808860778808,0.296933451294899,0.18387739658355712,0.22775066792964935,0.28087117671966555,0.2612749770283699,0.17829891294240952,0.19889421314001082,0.23824812173843385,0.20680285543203353,0.16942690908908845,0.17241876125335692,0.13129643425345422,0.16669376641511918,0.17068036571145057,0.15742468908429147,0.14009807929396628,0.08424373418092727
dynamic,std,0.04061561832703801,0.031344700778502266,0.04298797670761973,0.018233338020258134,0.03964729481234675,0.023390731965225026,0.079225386045119,0.018881459825442547,0.06574493432588387,0.01530242726077216,0.03002028343125134,0.02520412150282972,0.01052260245984605,0.058889863732060115,0.03239071085627638,0.04958481675080721,0.019285369219576645,0.038081186593470685,0.012762445787955455,0.0583619215972345,0.076052346752727,0.07654214001273021,0.017135122242806035,0.018024388684621927


==> csv/results_tail.csv <==
init,mcmc,sigma,gen_q0.9,gen_q0.95,gen_q0.99,gen_q0.995,gen_q0.999,gen_q0.9995,gen_q0.9999,ref_mean_q0.9,ref_mean_q0.95,ref_mean_q0.99,ref_mean_q0.995,ref_mean_q0.999,ref_mean_q0.9995,ref_mean_q0.9999,ref_std_q0.9,ref_std_q0.95,ref_std_q0.99,ref_std_q0.995,ref_std_q0.999,ref_std_q0.9995,ref_std_q0.9999
gaussian,barker,0.8012415,0.7010373532772064,0.8268047899007793,1.0781951105594638,1.1889572608470917,1.464990302681925,1.596889250218906,1.9528447891831715,0.7890871411561965,0.9839900410175322,1.5305776448249815,1.8582377124428753,3.018558502745701,3.7653401504279302,6.269651960230969,0.0007452794685756783,0.0009886774386311703,0.004432793305744863,0.007531205720628414,0.033854935316957435,0.06308771518929279,0.20834179311074563
pt,barker,0.8012415,0.754503458738327,0.9360618472099304,1.4513639891147616,1.7641442537307745,2.904303554296596,3.6392179566623515,6.26146030330748,0.7891210889816285,0.9840911480784411,1.5291209576129918,1.8551877454519279,2.9907881960630927,3.7252018722416613,6.428361038224567,0.0008769756988017807,0.0013378435785482033,0.004367221713574407,0.006279680234334817,0.014638999467415474,0.05165811368750478,0.17140890781207854
p_theta,barker,0.8012415,0.7570764362812041,0.9375589549541473,1.4429295206069948,1.736839389204979,2.811426767826098,3.465817486644422,6.178125002145829,0.7890148931741712,0.9842974126338951,1.5290477108955391,1.8547784237265597,3.0015383981228636,3.722730679166496,6.410776032582675,0.0006649381797937219,0.0009974250158617847,0.003144440135184269,0.0036542319378705334,0.031591146327287344,0.03293218681819095,0.15453428053767712
gaussian,barker,1.05527906,0.7185821175575255,0.8582955569028853,1.1579766988754274,1.2986096745729447,1.6523133542537805,1.8250772361756837,2.355189205980377,0.7890246403217315,0.9849348410964007,1.5317983517646792,1.8577266950607307,2.991865308666287,3.7436862312199346,6.344180013634126,0.0006090565023454187,0.0010844054467429986,0.004341786534453113,0.008427132833932519,0.02460223644482176,0.04466398139537543,0.14123392365266876
pt,barker,1.05527906,0.7526094615459442,0.9330300688743587,1.4365374994277955,1.7427324306964884,2.8506203680038498,3.566029457330767,6.301523407936521,0.7890970355272292,0.9848364219069475,1.5318639231920248,1.8593383628726006,3.011237628102339,3.7705088098051776,6.359479665834021,0.0007926570797051294,0.00125533241957904,0.004430101433730437,0.006762225722919047,0.03309154875730171,0.06054489038387282,0.2052706894182297
p_theta,barker,1.05527906,0.7558793604373931,0.9353184014558789,1.434561257362366,1.7466499024629594,2.94514920830729,3.784360639214749,6.815274014664156,0.7893320971727371,0.9844778898358341,1.5307886198759082,1.8570743121504791,2.9932783298015964,3.717411423623738,6.406345635825664,0.0006756801538865554,0.0007759908832308639,0.0018439180854784034,0.004537833326690241,0.02437392683438235,0.037669797977115664,0.21748205347747862
gaussian,barker,1.24404052,1.0767797827720642,1.352544230222702,2.038492224216462,2.3714101302623756,3.204281702041655,3.553798861146043,4.367516120767644,1.252414556741714,1.652590595483779,2.9477780826091773,3.7489179946184166,6.539573170280566,8.237062785673524,14.286640599044564,0.0015357356914843156,0.0025090457978356154,0.0074692099241075085,0.0128776762222411,0.048369015530172726,0.13091624863496926,0.4680209769134797
pt,barker,1.24404052,1.1917365074157715,1.5563762962818144,2.772250845432282,3.5606297814846046,6.402055380344442,8.271503591538124,14.038118631271319,1.2534381031990052,1.6520815765857688,2.948592459678651,3.749949942588807,6.497248208379847,8.153378789997854,14.293002761569696,0.000962332437113239,0.0026898377294959468,0.008485682292233423,0.012690594984346302,0.08431521996314585,0.08416334353663382,0.5554352978953561
p_theta,barker,1.24404052,1.191210377216339,1.5524096608161924,2.7217635059356695,3.4592853343486785,6.101099671363884,7.673646397114104,13.869920134735933,1.252663373947143,1.6520495599508276,2.944996438264848,3.7477866284847274,6.526014442920767,8.22731989870129,14.348684411604486,0.002167174805487772,0.002860800445257414,0.009296034065418676,0.01758196801805771,0.06439470888316286,0.08789509981139083,0.3800600923144523
gaussian,hmc,0.8012415,0.9776150941848754,1.1744249105453488,1.4927658879756929,1.6295351320505145,1.968707183837901,2.1283261777162554,2.5650510351420674,1.1847991025447846,1.4102736252546306,2.0933075125217444,2.5883238136768347,4.453231948900283,5.639860607052158,9.895137327475354,0.0007627994975797155,0.0015266897478659494,0.006360589882910446,0.012570692555992328,0.049493213563733346,0.05236614818977887,0.3307168247810608
pt,hmc,0.8012415,1.1553764104843138,1.3620078623294827,1.9722628426551827,2.453864159584046,4.340349585056482,5.5465328197483466,9.314916142086123,1.1859221506118776,1.4117496627569195,2.0952836117744456,2.588446583628655,4.454663528108665,5.673222576260831,9.992017096454886,0.0010263583545403253,0.001445965735668309,0.005785380897990929,0.007193844513300764,0.03689366431968295,0.092232843782481,0.3839866796923856
p_theta,hmc,0.8012415,1.1619599461555479,1.3709826827049245,2.0200184011459354,2.5145464932918555,4.3363558807373135,5.458649796009168,8.498720104694927,1.1852811336517333,1.4108096843957896,2.094526134967805,2.5892157118320474,4.460123113918348,5.662479221129614,9.932826754686577,0.0011328463707924456,0.0015500204122312785,0.004552405358331,0.006140839005638111,0.04208537506035335,0.05604414057669148,0.2571991294186568
gaussian,hmc,1.05527906,0.663556295633316,0.8105913490056988,1.1621018564701082,1.3399960458278657,1.814057306647327,2.076916496992196,2.6869055248982643,0.7428508490324021,0.9272540187835687,1.4548414689302447,1.7724504466056827,2.869665270113966,3.5705857819677815,5.910064595609877,0.0006149810807522369,0.0009912086886500501,0.003504850019025333,0.0074814599685050194,0.014061573576234762,0.016989607385661642,0.1120332037376786
pt,hmc,1.05527906,0.703294026851654,0.8682270139455789,1.3222741460800171,1.6020263427495973,2.6174710314273857,3.339689984083295,5.544230098152832,0.7427435451745987,0.927664794027805,1.4551384363174442,1.7720210891366004,2.851073257422492,3.5558720821978027,5.973981197787417,0.0007664255759464208,0.0009996375367457232,0.0040315785281547405,0.0059959435631767415,0.02149011930721462,0.06092819583056625,0.24937837028429857
p_theta,hmc,1.05527906,0.7015252172946929,0.866464698314666,1.320511189699173,1.5966475266218187,2.7077798671722517,3.4503598878383746,6.38485761365978,0.7423535454273223,0.9269031292200085,1.4550124734640129,1.7732730005383495,2.85710194823746,3.5519983776928172,5.915187545448548,0.0007589226067097374,0.0012547419673344688,0.004605806804734264,0.008677673112062943,0.023028512803372345,0.0502887819405455,0.12646706461936244
gaussian,hmc,1.24404052,1.0855763673782346,1.3557994961738582,2.0304062199592594,2.3532078695297245,3.158649737834933,3.534876967430373,4.349922299289778,1.2617394375801085,1.6520029294490803,2.9243856310844434,3.7224892382621784,6.48679127478608,8.121396348333914,14.358268357346196,0.000977793149105412,0.0019278126465642215,0.009103435299233978,0.017533225599061966,0.07474185210166293,0.09768696020819698,0.5516597375982569
pt,hmc,1.24404052,1.1988701701164246,1.5559341728687284,2.7477086901664736,3.526914854049685,6.345872552871756,8.22608019256596,14.072409669972092,1.2613188230991361,1.652185502648353,2.9244201149940503,3.719495662808419,6.465760268497618,8.113980920410558,14.38619128158912,0.0014783010619174874,0.0016905733972608105,0.009217436645491298,0.010668393211957347,0.047436342717410096,0.11490043220030127,0.6484265932137636
p_theta,hmc,1.24404052,1.1992032408714295,1.5510284543037414,2.6976360607147236,3.4316457307338717,6.040236069679354,7.659703369379297,13.817995777133573,1.260959323644638,1.6515896159410466,2.9208002595901497,3.7240808265209204,6.4467649641991445,8.125464699245144,14.08171579749451,0.0016681420208445696,0.002181984660863777,0.00889031858736056,0.021279693163438394,0.0739583215092071,0.12414264975636993,0.5336184250794678
gaussian,nuts,0.8012415,0.6998768389225006,0.8330295801162719,1.098960362672806,1.2129928523302083,1.4940809150934227,1.6222916882038318,1.9943886180290131,0.7973385852575301,1.0054448813199994,1.5879885867834096,1.9334155715703965,3.1193866367817416,3.8823901147130195,6.43811522376583,0.0009273069092294893,0.0010988307462071816,0.004297542808738515,0.006716853717431717,0.027946946456141396,0.047431987374754264,0.23501279220564347
pt,nuts,0.8012415,0.7591971457004546,0.9526268869638441,1.5057611238956459,1.8405850404500963,3.0386790974140268,3.800280072093045,6.397932911970574,0.7975676715373993,1.005946322083473,1.5878327084779744,1.9333477810025221,3.1365408193827324,3.927789723658728,6.6324330829675855,0.0009012583342515297,0.0014406899844015076,0.0051870539757916554,0.006460194909912171,0.027899008320058385,0.0665851943477644,0.2857490228637579
p_theta,nuts,0.8012415,0.7623806715011596,0.9560564756393432,1.4945412600040437,1.8079413586854938,2.925668203592389,3.5843676382304617,6.271997102547672,0.797298293709755,1.0056951636075968,1.5860091841220858,1.9303774750828748,3.121988515496279,3.8742279135826,6.46298258576041,0.0009416088033831144,0.0010574687899975804,0.0021613307985446925,0.005888561851498405,0.023219178627565056,0.050929650628463774,0.21113931567742497
gaussian,nuts,1.05527906,0.7139915525913239,0.8492539256811141,1.1375430130958557,1.272764652371407,1.620256004452725,1.7949259319901865,2.298130493474295,0.784774351119995,0.9725744539499279,1.4991407474279408,1.8153183090686802,2.931888485121769,3.65430482665315,6.180068702293805,0.0005980190125272911,0.0007483477050766167,0.0033875744876066876,0.007891577670478624,0.03894294258828972,0.049164081257245654,0.16322979847451313
pt,nuts,1.05527906,0.7469310224056244,0.9201230376958847,1.4030701184272776,1.696857610344887,2.7743091828823214,3.4625644859076354,6.149531540537292,0.7844973838329314,0.9717876639962191,1.4975406275987628,1.8145066028237344,2.9309158705711646,3.6529095860124885,6.138316967379075,0.0007820181639063836,0.001352371866870767,0.003706410544852968,0.00639035125873992,0.01854213653780915,0.04234063235585094,0.15249608201185047
p_theta,nuts,1.05527906,0.7494063377380371,0.9225070863962173,1.399485356807709,1.7026562660932545,2.873483234167192,3.709879381418577,6.7005733619707435,0.7846065384149551,0.9726193794608111,1.4999153038263326,1.8175130630135539,2.94312122609619,3.6517913148286234,6.25277666565493,0.0006924919920290692,0.0009288552854703943,0.003108879836677904,0.006969256377042833,0.030649848761926706,0.04777659747523415,0.1833205469718179
gaussian,nuts,1.24404052,0.721661353111267,0.8663851648569104,1.1851800322532657,1.3381456434726715,1.7406765518188547,1.954867724239827,2.5621031575682065,0.7860097843408583,0.9755055946111675,1.5083784306049353,1.8292961032986643,2.9514326293707334,3.6842494066120537,6.318371994734941,0.0007337085322941159,0.0011234894600734237,0.0035373624997188536,0.00617014123071702,0.029747916225769996,0.0608855269787547,0.1703010903411156
pt,nuts,1.24404052,0.7470945417881011,0.9208219677209853,1.3992647242546095,1.694743767976761,2.763923207044626,3.4494005975725113,6.25660161667008,0.7859733045101166,0.9755383679270739,1.5067747817039494,1.8244243943691258,2.951764619684252,3.6717727528931796,6.271332605668741,0.0007681716226835301,0.0008242755806605422,0.0052453879153659365,0.007847912293097177,0.026438150419827156,0.046908668578172594,0.14847422545869957
p_theta,nuts,1.24404052,0.7513891696929931,0.9216536700725552,1.38913533449173,1.6680773520469667,2.7366591651439722,3.541551815390858,6.548100589561537,0.7856901741027831,0.974881083965301,1.5088862359523776,1.8271298384070402,2.9628346825123497,3.7022034475924634,6.284816097789726,0.00102451415350462,0.0013452790507642982,0.0022203707365981923,0.006422093809034448,0.014956105269943726,0.051747495883301825,0.25322243282980933


==> csv/results_tail_flow_flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix.csv <==
flow_name,sigma,gen_q0.9,gen_q0.95,gen_q0.99,gen_q0.995,gen_q0.999,gen_q0.9995,gen_q0.9999,ref_mean_q0.9,ref_mean_q0.95,ref_mean_q0.99,ref_mean_q0.995,ref_mean_q0.999,ref_mean_q0.9995,ref_mean_q0.9999,ref_std_q0.9,ref_std_q0.95,ref_std_q0.99,ref_std_q0.995,ref_std_q0.999,ref_std_q0.9995,ref_std_q0.9999
flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix,0.8012415,1.1808841347694394,1.394327104091644,2.11275126695633,2.7016988635063193,4.447355988025676,6.320679635526386,9.554415706157686,1.1893545675277708,1.415093780755996,2.097260905742646,2.5942709920406344,4.474250542354659,5.661695585656512,9.758661636307608,0.0008160285804823298,0.0012098642573651398,0.005718347554843829,0.009558484503422655,0.043591192401781886,0.05336438583937282,0.26128070869309966
flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix,1.05527906,0.8566591501235962,1.1341811180114745,1.8077622675895693,2.1704468858242034,3.6909865071775396,5.390800687551533,10.52161329164816,0.8297498506307601,1.084808517694473,1.7902546340227132,2.2028150427341466,3.5999806141376767,4.478121138096052,7.586120823399334,0.0006217137923790518,0.0009398650265684652,0.00286607752556707,0.006494408740564641,0.026463384947185146,0.054380755875212634,0.21003575962177118
flow_dim2_sig0.0_tail3_layers5_w50_d3_inf1_n10000_ep3000_fix,1.24404052,1.2688389778137206,1.694394499063488,3.1480004525184637,3.9028241181373597,6.44578737783434,8.44733071231846,23.293575317573566,1.258965735435486,1.653759849071502,2.936165324687958,3.7348110274076474,6.51126606931698,8.198889473534212,14.313497293990778,0.0015489432086301766,0.0015088535299404532,0.010619328249134585,0.024039406614483446,0.1058576174530319,0.11772033753763589,0.2519179745477479


==> csv/results_tail_network.csv <==
init,train_size,sigma,gen_q0.9,gen_q0.95,gen_q0.99,gen_q0.995,gen_q0.999,gen_q0.9995,gen_q0.9999,ref_mean_q0.9,ref_mean_q0.95,ref_mean_q0.99,ref_mean_q0.995,ref_mean_q0.999,ref_mean_q0.9995,ref_mean_q0.9999,ref_std_q0.9,ref_std_q0.95,ref_std_q0.99,ref_std_q0.995,ref_std_q0.999,ref_std_q0.9995,ref_std_q0.9999
gaussian,1000,0.8012415,0.7241553366184234,0.8804085701704024,1.2002292513847352,1.3332702350616457,1.61366120016575,1.7187323531509024,1.9782062124491082,0.8205791473388672,1.0630034124851222,1.7372921358346942,2.1363575490713123,3.497586949062428,4.359510140037717,7.272058400675194,0.0007847917548999222,0.0012313470056833605,0.003906552670996948,0.007950664927693364,0.03927452116892008,0.07224603840215237,0.19050815231063672
pt,1000,0.8012415,0.8158245205879211,1.054226475954055,1.6500751674175276,1.901103163957596,2.640054745197298,3.0880768661499864,4.792220837784268,0.8206840240955353,1.0632762986421582,1.736530001163483,2.1318538284301765,3.4719461642266216,4.326665345645208,7.389590205022278,0.0009018666197479467,0.0016957276283322453,0.005313553321887979,0.00780215759811323,0.02924525348036698,0.05952009984126001,0.21758760871676117
p_theta,1000,0.8012415,0.8204262971878051,1.0591992080211636,1.6375304150581365,1.8824106043577196,2.514437736749652,2.873989637971012,3.9530839604379047,0.8206043708324431,1.0632123452425,1.7353439000844961,2.1302214353084565,3.480340572643332,4.324588472437997,7.337531073234058,0.000859936843858524,0.0007947020888196979,0.004118298901205742,0.003495253388547773,0.04111215853833988,0.04495858892838467,0.2204179735618353
gaussian,1000,1.05527906,0.7820608139038085,0.9950120657682416,1.471318371295929,1.6599587285518647,2.0350323419570957,2.1829299533367874,2.483671947550801,0.859863427877426,1.1520746231079098,1.9641695744991303,2.4349345636367805,4.008798593545012,5.001178893685443,8.463880427229594,0.0008606068713366555,0.001133035563910823,0.006991101289496289,0.010768633881137843,0.035670214102453274,0.05487498649651604,0.19987457113751136
pt,1000,1.05527906,0.8659712016582488,1.1617530465126034,1.8749426794052129,2.169327826499939,3.0837300744056972,3.5824291194677658,5.076152032757823,0.8600271850824355,1.1527786803245537,1.9651634728908547,2.4354873872995384,4.028919412565297,5.037072345566988,8.468251680777735,0.0010692802241609857,0.0023609684221308673,0.006308604106398514,0.011079132750802474,0.0485266102986612,0.07962605938439404,0.33116118909338077
p_theta,1000,1.05527906,0.8690906167030334,1.165147042274475,1.8655497252941133,2.150079582929611,3.013145926237118,3.572318622350782,5.289646888828443,0.8601816755533218,1.1513390350341794,1.9631750479936603,2.4341245138645182,4.0091613724947575,4.990023898387424,8.479938715859912,0.0010107800278458736,0.0020046314025040095,0.0050980905209252955,0.007023697626733842,0.03393332522044574,0.06531166280291938,0.22200566371428276
gaussian,1000,1.24404052,1.1180351138114928,1.430873399972914,2.1734588193893436,2.4730176079273227,3.1078443741798525,3.3802537949086022,4.056496265793224,1.2508149576187133,1.651899099349975,2.9501490943431867,3.7515423985719685,6.544266420602876,8.243479411793109,14.300157150805543,0.0015377382172042492,0.0025018361111010115,0.007314605187403667,0.012943360876204625,0.0486947976209768,0.12772014559483671,0.4697729142613281
pt,1000,1.24404052,1.254257261753082,1.6719557762145991,2.729408428668976,3.2742350399494176,6.295771742343978,7.132075185299368,9.021466638280403,1.2516579806804653,1.6514534676074972,2.9510601961612712,3.752215897917749,6.503177980232334,8.158557955980843,14.313406542134127,0.0009358509411297696,0.0027446298809800955,0.008431360948240268,0.01274734102999381,0.0841094802596865,0.08072509536943462,0.5454388195876492
p_theta,1000,1.24404052,1.2565612196922302,1.6667058289051053,2.7022202134132387,3.1962913751602193,6.068248593807236,6.984021839141953,8.913183146765208,1.250889092683792,1.6515436440706246,2.947813117265702,3.751555286884309,6.52738081297889,8.236213847494449,14.364904951889335,0.0020697166528984737,0.0029016741626738873,0.009459139190499807,0.018084741304270336,0.06445354977429296,0.08940326535363889,0.38329092469730697
gaussian,10000,0.8012415,0.9775409698486327,1.1786525309085842,1.4863199090957642,1.6168865066766742,1.9605839004516816,2.137777164101652,2.585018327570068,1.1890654361248014,1.4147445356845854,2.1005377848148354,2.597463744401933,4.474726061964082,5.66141558458845,9.947155198758992,0.0008061219997833775,0.0015173881995890438,0.006721695930724927,0.012634565117683879,0.0488758086475243,0.05482428421954675,0.3289723234453715
pt,10000,0.8012415,1.1613261938095092,1.36483798623085,2.00074963092804,2.5278665542602545,4.249473351478634,5.411057382345653,8.992422013475856,1.1902096331119536,1.416215896606445,2.10212222981453,2.597966711044312,4.4761674696922995,5.699684668994168,10.02638852962793,0.001018859858404036,0.0014454401243388613,0.0060858963658154035,0.007420363685639572,0.03549959781489675,0.0939370876231296,0.39202820318560627
p_theta,10000,0.8012415,1.1685638785362242,1.3738223671913143,2.0585268402099617,2.5929765331745167,4.264691221237199,5.364413406848931,8.413959929752618,1.1895807969570158,1.4152804458141321,2.101482659101487,2.599345940828324,4.479351631546105,5.689420576358095,9.985051049128653,0.001132861743931132,0.0015304499427191097,0.0044099578976205004,0.006270817986662272,0.04180154006487099,0.05601232369641025,0.2588191225049101
gaussian,10000,1.05527906,0.7393304824829101,0.928232944011688,1.3230983722209932,1.4835336077213288,1.8418149818182041,2.0075228297711605,2.4848804550170946,0.829386327266693,1.0840258222818369,1.7897975094318395,2.2038819177150737,3.604966616058376,4.487184567356312,7.47460509668426,0.0008280564437824579,0.0019029660635352876,0.0048519561088794984,0.006279972941276359,0.026631507112954495,0.04409662058756354,0.1646550236366009
pt,10000,1.05527906,0.799908661842346,1.0508400917053222,1.6834104371070866,2.0226085388660433,3.50004651618004,4.54875853014024,7.420168277264765,0.8290618121623992,1.0839497429132456,1.791567289233208,2.204628665328026,3.6165060587645157,4.484643446564907,7.556074130464404,0.0007861280765640334,0.0012257935944145304,0.005869532047221058,0.011012618606950332,0.0276861675570584,0.03725907360060019,0.244621916211683
p_theta,10000,1.05527906,0.8042472779750823,1.0542292773723596,1.6796522152423863,2.0165973985195165,3.5511591422558397,4.846381287575253,8.003562078384252,0.8286072921752929,1.0830160361528391,1.7901831257343297,2.204394309997559,3.6217191925764567,4.505990768003702,7.645098943322066,0.0007188517564018817,0.0015341252199745881,0.0028869349937918117,0.007713014516113136,0.021638526927710164,0.042136788903997704,0.176700104351671
gaussian,10000,1.24404052,1.1006013989448546,1.3863362133502959,2.105226993560791,2.4347306442260743,3.20946966385843,3.537129989743251,4.2833066138267615,1.258776817321777,1.65287150979042,2.9351999692916877,3.7387510499954244,6.510180879497584,8.153662767601386,14.3991242562119,0.0012598530517072166,0.0017688091731404728,0.007928583329150885,0.01728370154442228,0.07169180467674517,0.09743547620336449,0.550553909084654
pt,10000,1.24404052,1.2232941508293151,1.6069771468639373,2.7906904911994936,3.480065112113953,6.229485724926164,8.156850868225419,13.489611927414131,1.258376964330673,1.6530681723356238,2.9362527732849126,3.7348391914367682,6.492535404682274,8.139186539245163,14.412859455475793,0.00132262779798237,0.001646610004179364,0.009054568881975741,0.010954806315576207,0.04789127705075039,0.11652408113717135,0.6444440306308689
p_theta,10000,1.24404052,1.2233150839805602,1.600056487321853,2.7519012165069583,3.3940667939186104,5.924089962959428,7.608206496477164,13.981032686805923,1.2580786204338072,1.6525920116901385,2.9324862523078927,3.7405447156429306,6.472051046991432,8.15604731805352,14.129435776152254,0.0017138999258042166,0.0021354886132280626,0.00964656307006267,0.020852447117348537,0.07337218739022738,0.12984777029159664,0.5498941343155093
gaussian,100000,0.8012415,0.7025222897529602,0.8470676988363265,1.1360972774028781,1.2581354546546937,1.5440461353063626,1.6708734678030315,2.0668395383596936,0.8096795481443404,1.0367955988645545,1.6698583152294162,2.0432597842216493,3.3093336850643396,4.12398396432418,6.820161005173718,0.0008736880715539092,0.001181967795313259,0.0049052556130838145,0.007654411785400532,0.027398713267544443,0.044868249275816535,0.2610299177261538
pt,100000,0.8012415,0.7717912554740906,0.9851722389459608,1.5832032704353334,1.9427745354175572,3.251195073604635,4.064117621660655,6.717323884204418,0.8099783086776732,1.037457681894302,1.6693543913364415,2.0439777694940577,3.3337974116802584,4.162516187310442,6.997117686745193,0.0009966292708198563,0.0017579663060220611,0.005352751901205973,0.007551517462471687,0.02958161442929647,0.06594290900624306,0.2970856288910334
p_theta,100000,0.8012415,0.7754740536212921,0.9892585307359693,1.5713060724735264,1.9068923044204715,3.1136461288929147,3.8048535227776883,6.4919851114283755,0.8098087865114211,1.0371031618118285,1.6671096880435947,2.0400266400575644,3.31595294733053,4.120019409346773,6.878105723000376,0.0009842747058607113,0.0012066122849214227,0.001977092129207169,0.006280934655607568,0.029717082973794596,0.050608358536048836,0.23225913916026258
gaussian,100000,1.05527906,0.7097387373447418,0.824177986383438,1.0763524770736697,1.1981579262018207,1.527061702489853,1.710610171318077,2.199740242028581,0.7668936204910278,0.9246986299753186,1.3724503366947178,1.6473260127305989,2.648626867508929,3.297115916896022,5.666292010151073,0.0004099222064499599,0.0005420506036190255,0.0026264956861290767,0.007054659693229741,0.03446347432220391,0.05181037930556717,0.11799819808087844
pt,100000,1.05527906,0.7339390099048615,0.8783539474010461,1.2763154923915867,1.5259911292791368,2.473282447099691,3.105244862676095,5.766161503364195,0.7665409511327743,0.9240561923384663,1.3710391358137135,1.6476803171634675,2.647896874642418,3.3050897955180636,5.6259586574473035,0.0007244006526663908,0.0012011593947752633,0.003165132454655537,0.005576255383089665,0.014031384524887282,0.027348039057768753,0.13949503103577754
p_theta,100000,1.05527906,0.7362993657588959,0.8804836332798004,1.277862288951874,1.5315800637006765,2.5925768613815365,3.3999220536950636,6.073384950590253,0.7668391895294189,0.9246807590126982,1.373666721582413,1.650380170106888,2.6595061809063365,3.3008981630445726,5.737076408287314,0.0005915061672479721,0.0008535502300842308,0.003229170149122653,0.0051127804297717416,0.03366165480244881,0.03707831092430268,0.17665996705875525
gaussian,100000,1.24404052,0.7407783031463623,0.9269109278917312,1.3317300724983216,1.515233554840088,1.9776555583477091,2.1913034358024897,2.8228357055190365,0.8214984565973282,1.0649122911691662,1.7414378966093065,2.14127960908413,3.5036523108959665,4.370415489173028,7.3490053285904136,0.0011651422009278194,0.0016285443108850944,0.005211216541520824,0.009556442527419426,0.025630158195630734,0.06715291024381688,0.24927571275320126
pt,100000,1.24404052,0.7804831087589263,1.0089606642723068,1.624956880807877,1.992944474220276,3.365949979066888,4.21181868505509,7.113663705778443,0.8216210508346556,1.065097208023071,1.7407034951448446,2.1379656049013147,3.5008251234531835,4.339748887252922,7.262854508234919,0.0011082271459957153,0.0007840607844671854,0.005911894395032482,0.00806498903454499,0.031049462009951612,0.05849820773183532,0.2065534060904285
p_theta,100000,1.24404052,0.7852384686470031,1.0090061783790587,1.6074772596359255,1.954780368804932,3.2610847151279865,4.203555920124422,7.706561469894932,0.8213215208053588,1.0643771165609355,1.7425137419700625,2.1403999274969103,3.506017034483018,4.360776737165729,7.254159801690096,0.0011980532522053024,0.0019467637492032383,0.003653746457851003,0.007451919056644702,0.019420526877421268,0.047455663226501694,0.3099930106234673

